Nucleon-Gold Collisions at 200 AGeV Using Tagged d+Au Interactions in PHOBOS

Forward calorimetry in the PHOBOS detector has been used to study charged hadron production in d+Au, p+Au and n+Au collisions at sqrt(s_nn) = 200 GeV. The forward proton calorimeter detectors are described and a procedure for determining collision centrality with these detectors is detailed. The deposition of energy by deuteron spectator nucleons in the forward calorimeters is used to identify p+Au and n+Au collisions in the data. A weighted combination of the yield of p+Au and n+Au is constructed to build a reference for Au+Au collisions that better matches the isospin composition of the gold nucleus. The p_T and centrality dependence of the yield of this improved reference system is found to match that of d+Au. The shape of the charged particle transverse momentum distribution is observed to extrapolate smoothly from pbar+p to central d+Au as a function of the charged particle pseudorapidity density. The asymmetry of positively- and negatively-charged hadron production in p+Au is compared to that of n+Au. No significant asymmetry is observed at mid-rapidity. These studies augment recent results from experiments at the LHC and RHIC facilities to give a more complete description of particle production in p+A and d+A collisions, essential for the understanding the medium produced in high energy nucleus-nucleus collisions.

==> data/Tables/ChargeAsymmetry.txt <==
# PHOBOS Charged Hadron Asymmetry in p+Au versus n+Au 
# tagged d+Au collisions at 200 GeV/c
#
# 2015-05-15
#
# 
# ----------
# Columns: x = dN/deta(h+, p+Au) + dN/deta(h+, n+Au), y = A^pn(h+) = [ dN/deta(h+, p+Au) - dN/deta(h+, n+Au) ] / [ dN/deta(h+, p+Au) + dN/deta(h+, n+Au) ], statistical error
# 
# Systematic scale uncertainty on A^pn(h+) = 3.53553e-02
# 
# multiplicity 	 asymmetry 	 stat err
3.48722e+00	+3.36966e-04	7.01054e-03
5.70866e+00	+8.29544e-03	8.14246e-03
8.35877e+00	+1.90485e-02	1.33251e-02
1.01681e+01	+4.74416e-02	1.67372e-02
# 
# ----------
# Columns: x = dN/deta(h-, p+Au) + dN/deta(h-, n+Au), y = A^pn(h-) = [ dN/deta(h-, p+Au) - dN/deta(h-, n+Au) ] / [ dN/deta(h-, p+Au) + dN/deta(h-, n+Au) ], statistical error
# 
# Systematic scale uncertainty on A^pn(h-) = 3.53553e-02
# 
# multiplicity 	 asymmetry 	 stat err
3.43767e+00	+3.99604e-03	6.95040e-03
5.73758e+00	+3.67493e-03	8.23239e-03
8.36446e+00	-1.42658e-02	1.29100e-02
1.04739e+01	+2.91767e-02	1.79742e-02


==> data/Tables/InvYield_NoTag_Ave.txt <==
# PHOBOS Invariant Yield of (h+ + h-)/2 in d+Au collisions at 200 GeV/c
#
# 2015-05-15
#
#
# Columns: x=p_T (GeV/c), y=(1/2 pi p_T)(d^2 Nch / deta dp_T) (GeV/c)^-2, stat err on y, syst err on y
#
#
# ----------
# Centrality bin: 0-20% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 7.74934e+00
# [1] = 1.14265e-01
# [2] = 2.69524e+01
# [3] = 2.56710e+00
# [4] = 1.29108e+01
#
# (h+ + h-)/2 in d+Au collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	1.40638e+01	6.60879e-02	1.22391e+00
2.500e-01	8.02684e+00	2.99240e-02	6.83994e-01
3.500e-01	4.92313e+00	1.93599e-02	4.12775e-01
4.500e-01	2.88322e+00	1.19423e-02	2.38948e-01
5.500e-01	1.78036e+00	7.91440e-03	1.46476e-01
6.500e-01	1.15042e+00	5.64317e-03	9.43454e-02
7.500e-01	7.53503e-01	4.17876e-03	6.18341e-02
8.500e-01	5.08765e-01	3.20593e-03	4.19292e-02
9.500e-01	3.49585e-01	2.50218e-03	2.90334e-02
1.050e+00	2.36788e-01	1.94560e-03	1.98816e-02
1.150e+00	1.70946e-01	1.58369e-03	1.45552e-02
1.250e+00	1.18631e-01	1.26543e-03	1.02722e-02
1.350e+00	8.47433e-02	1.03192e-03	7.48222e-03
1.450e+00	6.15087e-02	8.45461e-04	5.55138e-03
1.550e+00	4.46912e-02	7.00653e-04	4.13259e-03
1.650e+00	3.29753e-02	5.82099e-04	3.13070e-03
1.750e+00	2.32706e-02	4.69444e-04	2.27275e-03
1.850e+00	1.67840e-02	3.86796e-04	1.68921e-03
1.950e+00	1.33521e-02	3.35529e-04	1.38696e-03
2.100e+00	8.90630e-03	1.88397e-04	9.72540e-04
2.300e+00	5.13275e-03	1.37080e-04	6.01417e-04
2.500e+00	3.13236e-03	1.02963e-04	3.95144e-04
2.700e+00	1.69449e-03	7.29001e-05	2.30651e-04
2.900e+00	1.08440e-03	5.67030e-05	1.59484e-04
3.125e+00	6.93552e-04	3.87674e-05	1.11354e-04
3.375e+00	3.99934e-04	2.88795e-05	7.07748e-05
3.625e+00	2.37701e-04	2.13114e-05	4.63184e-05
3.875e+00	1.51912e-04	1.70245e-05	3.25423e-05
4.250e+00	8.64236e-05	8.68987e-06	2.12575e-05
4.750e+00	3.65254e-05	5.55685e-06	1.07128e-05
5.250e+00	8.90528e-06	2.54558e-06	3.08352e-06
5.750e+00	3.49047e-06	1.61948e-06	1.41289e-06
#
# ----------
# Centrality bin: 20-40% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 5.78760e+00
# [1] = 1.20770e-01
# [2] = 2.03702e+01
# [3] = 2.65979e+00
# [4] = 1.32641e+01
#
# (h+ + h-)/2 in d+Au collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	1.05605e+01	5.89282e-02	9.19036e-01
2.500e-01	6.10374e+00	2.70232e-02	5.20120e-01
3.500e-01	3.68264e+00	1.72698e-02	3.08767e-01
4.500e-01	2.18110e+00	1.07729e-02	1.80759e-01
5.500e-01	1.33401e+00	7.10483e-03	1.09753e-01
6.500e-01	8.53367e-01	5.02785e-03	6.99842e-02
7.500e-01	5.58538e-01	3.72166e-03	4.58349e-02
8.500e-01	3.71205e-01	2.83107e-03	3.05924e-02
9.500e-01	2.51154e-01	2.18717e-03	2.08586e-02
1.050e+00	1.77066e-01	1.74214e-03	1.48672e-02
1.150e+00	1.20030e-01	1.37227e-03	1.02200e-02
1.250e+00	8.49643e-02	1.10612e-03	7.35698e-03
1.350e+00	6.12170e-02	9.03192e-04	5.40502e-03
1.450e+00	4.38500e-02	7.37253e-04	3.95762e-03
1.550e+00	3.18594e-02	6.13772e-04	2.94603e-03
1.650e+00	2.29591e-02	5.01160e-04	2.17976e-03
1.750e+00	1.77722e-02	4.25528e-04	1.73573e-03
1.850e+00	1.28351e-02	3.48313e-04	1.29178e-03
1.950e+00	9.77143e-03	2.97265e-04	1.01502e-03
2.100e+00	6.26877e-03	1.63191e-04	6.84530e-04
2.300e+00	3.46287e-03	1.16177e-04	4.05753e-04
2.500e+00	2.01800e-03	8.45503e-05	2.54568e-04
2.700e+00	1.27008e-03	6.50328e-05	1.72881e-04
2.900e+00	7.71663e-04	4.89836e-05	1.13489e-04
3.125e+00	4.67196e-04	3.31620e-05	7.50112e-05
3.375e+00	2.75117e-04	2.44950e-05	4.86864e-05
3.625e+00	1.81897e-04	1.92449e-05	3.54445e-05
3.875e+00	9.08702e-05	1.35689e-05	1.94661e-05
4.250e+00	6.07386e-05	7.53502e-06	1.49398e-05
4.750e+00	1.51330e-05	3.58354e-06	4.43847e-06
5.250e+00	1.02824e-05	2.79609e-06	3.56034e-06
5.750e+00	2.41199e-06	1.51645e-06	9.76339e-07
#
# ----------
# Centrality bin: 40-70% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 3.77692e+00
# [1] = 1.29872e-01
# [2] = 1.44320e+01
# [3] = 3.05943e+00
# [4] = 1.47883e+01
#
# (h+ + h-)/2 in d+Au collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	6.95860e+00	4.52141e-02	6.05576e-01
2.500e-01	4.10168e+00	2.08267e-02	3.49518e-01
3.500e-01	2.44728e+00	1.31991e-02	2.05190e-01
4.500e-01	1.44214e+00	8.23739e-03	1.19518e-01
5.500e-01	8.74250e-01	5.39416e-03	7.19272e-02
6.500e-01	5.56070e-01	3.81541e-03	4.56030e-02
7.500e-01	3.54350e-01	2.77422e-03	2.90787e-02
8.500e-01	2.36351e-01	2.11449e-03	1.94786e-02
9.500e-01	1.57648e-01	1.62661e-03	1.30929e-02
1.050e+00	1.07993e-01	1.26948e-03	9.06752e-03
1.150e+00	7.29240e-02	1.00297e-03	6.20911e-03
1.250e+00	5.27797e-02	8.15670e-04	4.57015e-03
1.350e+00	3.62595e-02	6.49299e-04	3.20146e-03
1.450e+00	2.54450e-02	5.23576e-04	2.29650e-03
1.550e+00	1.87113e-02	4.37478e-04	1.73023e-03
1.650e+00	1.41794e-02	3.68832e-04	1.34620e-03
1.750e+00	1.01370e-02	2.98163e-04	9.90033e-04
1.850e+00	8.00387e-03	2.56579e-04	8.05544e-04
1.950e+00	5.10594e-03	1.97599e-04	5.30384e-04
2.100e+00	3.32314e-03	1.09981e-04	3.62876e-04
2.300e+00	2.13080e-03	8.40013e-05	2.49670e-04
2.500e+00	1.22720e-03	6.15519e-05	1.54810e-04
2.700e+00	6.80225e-04	4.49061e-05	9.25911e-05
2.900e+00	4.59868e-04	3.51903e-05	6.76333e-05
3.125e+00	2.32918e-04	2.13197e-05	3.73964e-05
3.375e+00	1.40702e-04	1.66717e-05	2.48995e-05
3.625e+00	8.38874e-05	1.22730e-05	1.63463e-05
3.875e+00	4.31754e-05	8.74221e-06	9.24897e-06
4.250e+00	2.96489e-05	4.79276e-06	7.29271e-06
4.750e+00	6.54138e-06	2.34292e-06	1.91857e-06
5.250e+00	3.61775e-06	1.64156e-06	1.25267e-06
5.750e+00	4.58015e-07	4.58015e-07	1.85398e-07
#
# ----------
# Centrality bin: 70-100% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 1.89754e+00
# [1] = 1.47141e-01
# [2] = 7.63821e+00
# [3] = 3.10119e+00
# [4] = 1.48671e+01
#
# (h+ + h-)/2 in d+Au collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	3.50541e+00	3.26385e-02	3.05060e-01
2.500e-01	2.11476e+00	1.41646e-02	1.80206e-01
3.500e-01	1.28979e+00	9.24504e-03	1.08141e-01
4.500e-01	7.49557e-01	5.67497e-03	6.21197e-02
5.500e-01	4.46923e-01	3.80501e-03	3.67697e-02
6.500e-01	2.74634e-01	2.53126e-03	2.25226e-02
7.500e-01	1.72982e-01	1.78956e-03	1.41953e-02
8.500e-01	1.11223e-01	1.33668e-03	9.16631e-03
9.500e-01	7.42446e-02	1.08186e-03	6.16610e-03
1.050e+00	5.03491e-02	9.04710e-04	4.22750e-03
1.150e+00	3.36879e-02	6.76477e-04	2.86836e-03
1.250e+00	2.25473e-02	4.82099e-04	1.95235e-03
1.350e+00	1.59873e-02	3.70206e-04	1.41157e-03
1.450e+00	1.12846e-02	3.14225e-04	1.01848e-03
1.550e+00	8.38982e-03	2.45239e-04	7.75806e-04
1.650e+00	5.90368e-03	2.04522e-04	5.60500e-04
1.750e+00	4.40394e-03	2.24489e-04	4.30114e-04
1.850e+00	3.02639e-03	1.28836e-04	3.04588e-04
1.950e+00	2.21120e-03	1.02245e-04	2.29690e-04
2.100e+00	1.52794e-03	8.29914e-05	1.66846e-04
2.300e+00	8.64658e-04	5.46811e-05	1.01314e-04
2.500e+00	4.69919e-04	2.93268e-05	5.92798e-05
2.700e+00	2.60765e-04	2.30828e-05	3.54949e-05
2.900e+00	2.01104e-04	2.49800e-05	2.95766e-05
3.125e+00	1.29068e-04	1.36080e-05	2.07227e-05
3.375e+00	5.05646e-05	7.36103e-06	8.94824e-06
3.625e+00	3.27241e-05	5.86313e-06	6.37661e-06
3.875e+00	2.84834e-05	6.19461e-06	6.10167e-06
4.250e+00	1.51728e-05	2.55662e-06	3.73203e-06
4.750e+00	3.06374e-06	1.11555e-06	8.98587e-07
5.250e+00	2.30727e-06	8.41975e-07	7.98909e-07
5.750e+00	3.35590e-07	3.35590e-07	1.35842e-07


==> data/Tables/InvYield_NoTag_Neg.txt <==
# PHOBOS Invariant Yield of h- in d+Au collisions at 200 GeV/c
#
# 2015-05-15
#
#
# Columns: x=p_T (GeV/c), y=(1/2 pi p_T)(d^2 Nch / deta dp_T) (GeV/c)^-2, stat err on y, syst err on y
#
#
# ----------
# Centrality bin: 0-20% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 7.75546e+00
# [1] = 1.16645e-01
# [2] = 3.06873e+01
# [3] = 2.87436e+00
# [4] = 1.40090e+01
#
# h- in d+Au collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	1.42069e+01	1.00007e-01	1.23636e+00
2.500e-01	8.13945e+00	4.53836e-02	6.93590e-01
3.500e-01	4.97744e+00	2.84906e-02	4.17328e-01
4.500e-01	2.88002e+00	1.72725e-02	2.38683e-01
5.500e-01	1.77496e+00	1.13782e-02	1.46032e-01
6.500e-01	1.13838e+00	8.07263e-03	9.33578e-02
7.500e-01	7.43627e-01	5.95053e-03	6.10237e-02
8.500e-01	5.00868e-01	4.55243e-03	4.12785e-02
9.500e-01	3.44323e-01	3.55418e-03	2.85964e-02
1.050e+00	2.31036e-01	2.74235e-03	1.93986e-02
1.150e+00	1.70698e-01	2.25818e-03	1.45341e-02
1.250e+00	1.15596e-01	1.77951e-03	1.00094e-02
1.350e+00	8.25806e-02	1.44702e-03	7.29127e-03
1.450e+00	5.97257e-02	1.18591e-03	5.39046e-03
1.550e+00	4.36589e-02	9.85748e-04	4.03713e-03
1.650e+00	3.18421e-02	8.12844e-04	3.02311e-03
1.750e+00	2.22196e-02	6.50123e-04	2.17010e-03
1.850e+00	1.53931e-02	5.28264e-04	1.54923e-03
1.950e+00	1.33425e-02	4.76284e-04	1.38597e-03
2.100e+00	8.18520e-03	2.56963e-04	8.93798e-04
2.300e+00	4.88861e-03	1.89899e-04	5.72810e-04
2.500e+00	2.86263e-03	1.39878e-04	3.61117e-04
2.700e+00	1.43632e-03	9.45799e-05	1.95510e-04
2.900e+00	1.06537e-03	7.94639e-05	1.56685e-04
3.125e+00	6.10898e-04	5.12113e-05	9.80834e-05
3.375e+00	3.96771e-04	4.04246e-05	7.02152e-05
3.625e+00	1.96214e-04	2.72524e-05	3.82343e-05
3.875e+00	1.46467e-04	2.34787e-05	3.13759e-05
4.250e+00	6.81087e-05	1.06388e-05	1.67526e-05
4.750e+00	3.10988e-05	6.96151e-06	9.12119e-06
5.250e+00	7.48041e-06	3.09306e-06	2.59014e-06
5.750e+00	3.32518e-06	1.92755e-06	1.34598e-06
#
# ----------
# Centrality bin: 20-40% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 5.77330e+00
# [1] = 1.25080e-01
# [2] = 2.39098e+01
# [3] = 3.14381e+00
# [4] = 1.48291e+01
#
# h- in d+Au collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	1.05393e+01	8.75115e-02	9.17186e-01
2.500e-01	6.21020e+00	4.09383e-02	5.29192e-01
3.500e-01	3.69427e+00	2.52309e-02	3.09742e-01
4.500e-01	2.19669e+00	1.56354e-02	1.82051e-01
5.500e-01	1.31662e+00	1.01511e-02	1.08323e-01
6.500e-01	8.39063e-01	7.12735e-03	6.88111e-02
7.500e-01	5.49744e-01	5.27669e-03	4.51132e-02
8.500e-01	3.70741e-01	4.04659e-03	3.05542e-02
9.500e-01	2.47683e-01	3.10559e-03	2.05704e-02
1.050e+00	1.74574e-01	2.46535e-03	1.46579e-02
1.150e+00	1.17833e-01	1.93705e-03	1.00329e-02
1.250e+00	8.33421e-02	1.56124e-03	7.21652e-03
1.350e+00	5.93757e-02	1.26443e-03	5.24245e-03
1.450e+00	4.17075e-02	1.01922e-03	3.76425e-03
1.550e+00	3.11840e-02	8.62470e-04	2.88358e-03
1.650e+00	2.22819e-02	7.03399e-04	2.11546e-03
1.750e+00	1.66778e-02	5.86513e-04	1.62885e-03
1.850e+00	1.27516e-02	4.92500e-04	1.28338e-03
1.950e+00	9.41466e-03	4.13876e-04	9.77956e-04
2.100e+00	5.94641e-03	2.24022e-04	6.49329e-04
2.300e+00	3.54944e-03	1.67492e-04	4.15896e-04
2.500e+00	1.99603e-03	1.18577e-04	2.51797e-04
2.700e+00	1.15615e-03	8.83742e-05	1.57373e-04
2.900e+00	6.62767e-04	6.43971e-05	9.74740e-05
3.125e+00	3.83984e-04	4.21688e-05	6.16511e-05
3.375e+00	2.62455e-04	3.45913e-05	4.64457e-05
3.625e+00	1.57268e-04	2.51407e-05	3.06453e-05
3.875e+00	9.32792e-05	1.98504e-05	1.99821e-05
4.250e+00	6.09863e-05	1.07020e-05	1.50007e-05
4.750e+00	9.29576e-06	3.90704e-06	2.72642e-06
5.250e+00	9.55414e-06	3.67141e-06	3.30819e-06
5.750e+00	3.70184e-06	2.80395e-06	1.49845e-06
#
# ----------
# Centrality bin: 40-70% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 3.76542e+00
# [1] = 1.34775e-01
# [2] = 1.61766e+01
# [3] = 3.60517e+00
# [4] = 1.65000e+01
#
# h- in d+Au collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	6.90146e+00	6.65363e-02	6.00603e-01
2.500e-01	4.14858e+00	3.11859e-02	3.53514e-01
3.500e-01	2.46877e+00	1.92656e-02	2.06991e-01
4.500e-01	1.44828e+00	1.19671e-02	1.20027e-01
5.500e-01	8.75114e-01	7.73691e-03	7.19983e-02
6.500e-01	5.51313e-01	5.45101e-03	4.52129e-02
7.500e-01	3.47649e-01	3.92607e-03	2.85288e-02
8.500e-01	2.34207e-01	3.00548e-03	1.93019e-02
9.500e-01	1.52687e-01	2.28599e-03	1.26808e-02
1.050e+00	1.05942e-01	1.79268e-03	8.89534e-03
1.150e+00	7.25098e-02	1.42374e-03	6.17385e-03
1.250e+00	5.24320e-02	1.15772e-03	4.54004e-03
1.350e+00	3.62926e-02	9.23389e-04	3.20438e-03
1.450e+00	2.45792e-02	7.33889e-04	2.21836e-03
1.550e+00	1.86097e-02	6.18587e-04	1.72084e-03
1.650e+00	1.31675e-02	5.04206e-04	1.25013e-03
1.750e+00	9.94769e-03	4.19550e-04	9.71549e-04
1.850e+00	7.88204e-03	3.62999e-04	7.93283e-04
1.950e+00	5.06399e-03	2.83526e-04	5.26026e-04
2.100e+00	3.23080e-03	1.53612e-04	3.52793e-04
2.300e+00	1.95771e-03	1.13834e-04	2.29389e-04
2.500e+00	1.07162e-03	8.10184e-05	1.35184e-04
2.700e+00	5.92329e-04	5.95515e-05	8.06269e-05
2.900e+00	4.52702e-04	4.90934e-05	6.65795e-05
3.125e+00	2.18550e-04	2.90510e-05	3.50896e-05
3.375e+00	1.27710e-04	2.25120e-05	2.26004e-05
3.625e+00	8.17042e-05	1.66685e-05	1.59209e-05
3.875e+00	3.63516e-05	1.18202e-05	7.78718e-06
4.250e+00	2.83757e-05	6.70273e-06	6.97954e-06
4.750e+00	9.00583e-06	4.02549e-06	2.64139e-06
5.250e+00	2.67328e-06	1.92602e-06	9.25640e-07
#
# ----------
# Centrality bin: 70-100% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 1.88909e+00
# [1] = 1.49824e-01
# [2] = 7.73323e+00
# [3] = 2.97160e+00
# [4] = 1.44164e+01
#
# h- in d+Au collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	3.48205e+00	4.34693e-02	3.03027e-01
2.500e-01	2.14331e+00	2.04809e-02	1.82639e-01
3.500e-01	1.29540e+00	1.34112e-02	1.08611e-01
4.500e-01	7.44474e-01	8.06957e-03	6.16985e-02
5.500e-01	4.43424e-01	4.96759e-03	3.64819e-02
6.500e-01	2.74672e-01	3.45704e-03	2.25257e-02
7.500e-01	1.70161e-01	2.51613e-03	1.39638e-02
8.500e-01	1.08625e-01	1.88332e-03	8.95223e-03
9.500e-01	7.17021e-02	1.51254e-03	5.95493e-03
1.050e+00	5.07857e-02	1.31177e-03	4.26416e-03
1.150e+00	3.25655e-02	9.06374e-04	2.77279e-03
1.250e+00	2.12768e-02	6.13962e-04	1.84234e-03
1.350e+00	1.49565e-02	4.96391e-04	1.32055e-03
1.450e+00	1.06954e-02	4.50401e-04	9.65300e-04
1.550e+00	8.21742e-03	3.41705e-04	7.59864e-04
1.650e+00	5.66100e-03	2.77199e-04	5.37460e-04
1.750e+00	4.18589e-03	2.68310e-04	4.08818e-04
1.850e+00	2.77491e-03	1.61164e-04	2.79278e-04
1.950e+00	2.11658e-03	1.37261e-04	2.19861e-04
2.100e+00	1.38803e-03	8.36253e-05	1.51568e-04
2.300e+00	8.56178e-04	7.81060e-05	1.00320e-04
2.500e+00	4.99949e-04	4.40660e-05	6.30680e-05
2.700e+00	2.37544e-04	2.80123e-05	3.23340e-05
2.900e+00	1.65817e-04	2.40122e-05	2.43869e-05
3.125e+00	1.29613e-04	2.01931e-05	2.08102e-05
3.375e+00	4.85592e-05	1.02970e-05	8.59334e-06
3.625e+00	4.34164e-05	9.93254e-06	8.46012e-06
3.875e+00	2.18631e-05	6.34629e-06	4.68347e-06
4.250e+00	1.57362e-05	3.79993e-06	3.87063e-06
4.750e+00	3.15085e-06	1.62593e-06	9.24136e-07
5.250e+00	2.53218e-06	1.30254e-06	8.76785e-07
5.750e+00	6.73100e-07	6.73100e-07	2.72462e-07


==> data/Tables/InvYield_NoTag_Pos.txt <==
# PHOBOS Invariant Yield of h+ in d+Au collisions at 200 GeV/c
#
# 2015-05-15
#
#
# Columns: x=p_T (GeV/c), y=(1/2 pi p_T)(d^2 Nch / deta dp_T) (GeV/c)^-2, stat err on y, syst err on y
#
#
# ----------
# Centrality bin: 0-20% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 7.75154e+00
# [1] = 1.10670e-01
# [2] = 2.39238e+01
# [3] = 2.34805e+00
# [4] = 1.21245e+01
#
# h+ in d+Au collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	1.39439e+01	8.95932e-02	1.21348e+00
2.500e-01	7.93280e+00	4.09226e-02	6.75981e-01
3.500e-01	4.86967e+00	2.67112e-02	4.08292e-01
4.500e-01	2.88626e+00	1.67160e-02	2.39200e-01
5.500e-01	1.78569e+00	1.11297e-02	1.46915e-01
6.500e-01	1.16245e+00	7.96104e-03	9.53317e-02
7.500e-01	7.63380e-01	5.91097e-03	6.26446e-02
8.500e-01	5.16667e-01	4.54048e-03	4.25805e-02
9.500e-01	3.54856e-01	3.53831e-03	2.94712e-02
1.050e+00	2.42547e-01	2.76963e-03	2.03652e-02
1.150e+00	1.71200e-01	2.22691e-03	1.45768e-02
1.250e+00	1.21670e-01	1.80313e-03	1.05353e-02
1.350e+00	8.69093e-02	1.47380e-03	7.67346e-03
1.450e+00	6.32940e-02	1.20676e-03	5.71251e-03
1.550e+00	4.57250e-02	9.96891e-04	4.22819e-03
1.650e+00	3.41094e-02	8.34049e-04	3.23837e-03
1.750e+00	2.43222e-02	6.77751e-04	2.37544e-03
1.850e+00	1.81751e-02	5.65364e-04	1.82922e-03
1.950e+00	1.33616e-02	4.72891e-04	1.38795e-03
2.100e+00	9.62740e-03	2.75704e-04	1.05128e-03
2.300e+00	5.37668e-03	1.97793e-04	6.29998e-04
2.500e+00	3.40197e-03	1.51149e-04	4.29155e-04
2.700e+00	1.95271e-03	1.10976e-04	2.65799e-04
2.900e+00	1.10318e-03	8.08978e-05	1.62247e-04
3.125e+00	7.76166e-04	5.82169e-05	1.24618e-04
3.375e+00	4.02915e-04	4.12396e-05	7.13024e-05
3.625e+00	2.79212e-04	3.27765e-05	5.44072e-05
3.875e+00	1.57269e-04	2.46475e-05	3.36899e-05
4.250e+00	1.04770e-04	1.37500e-05	2.57703e-05
4.750e+00	4.19490e-05	8.66677e-06	1.23035e-05
5.250e+00	1.03302e-05	4.04748e-06	3.57689e-06
5.750e+00	3.65016e-06	2.60657e-06	1.47754e-06
#
# ----------
# Centrality bin: 20-40% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 5.79871e+00
# [1] = 1.16671e-01
# [2] = 1.88007e+01
# [3] = 2.51956e+00
# [4] = 1.28047e+01
#
# h+ in d+Au collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	1.05758e+01	8.07840e-02	9.20367e-01
2.500e-01	6.01408e+00	3.67276e-02	5.12480e-01
3.500e-01	3.67078e+00	2.39143e-02	3.07772e-01
4.500e-01	2.16535e+00	1.49725e-02	1.79454e-01
5.500e-01	1.35138e+00	1.00268e-02	1.11182e-01
6.500e-01	8.67706e-01	7.14177e-03	7.11602e-02
7.500e-01	5.67379e-01	5.27794e-03	4.65604e-02
8.500e-01	3.71714e-01	3.97719e-03	3.06344e-02
9.500e-01	2.54663e-01	3.09067e-03	2.11500e-02
1.050e+00	1.79589e-01	2.46856e-03	1.50790e-02
1.150e+00	1.22249e-01	1.94816e-03	1.04089e-02
1.250e+00	8.66028e-02	1.56979e-03	7.49886e-03
1.350e+00	6.30698e-02	1.29166e-03	5.56861e-03
1.450e+00	4.60003e-02	1.06655e-03	4.15169e-03
1.550e+00	3.25401e-02	8.74198e-04	3.00898e-03
1.650e+00	2.36398e-02	7.14505e-04	2.24438e-03
1.750e+00	1.88686e-02	6.16992e-04	1.84281e-03
1.850e+00	1.29197e-02	4.92875e-04	1.30029e-03
1.950e+00	1.01286e-02	4.26940e-04	1.05212e-03
2.100e+00	6.59093e-03	2.37430e-04	7.19709e-04
2.300e+00	3.37565e-03	1.61046e-04	3.95533e-04
2.500e+00	2.03929e-03	1.20537e-04	2.57254e-04
2.700e+00	1.38346e-03	9.53995e-05	1.88314e-04
2.900e+00	8.80154e-04	7.37970e-05	1.29445e-04
3.125e+00	5.50105e-04	5.11677e-05	8.83228e-05
3.375e+00	2.87431e-04	3.46438e-05	5.08656e-05
3.625e+00	2.06291e-04	2.91132e-05	4.01978e-05
3.875e+00	8.82465e-05	1.84535e-05	1.89040e-05
4.250e+00	6.03084e-05	1.05775e-05	1.48340e-05
4.750e+00	2.09565e-05	6.00527e-06	6.14650e-06
5.250e+00	1.09633e-05	4.20365e-06	3.79612e-06
5.750e+00	1.08840e-06	1.08840e-06	4.40569e-07
#
# ----------
# Centrality bin: 40-70% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 3.78975e+00
# [1] = 1.22606e-01
# [2] = 1.23187e+01
# [3] = 2.62422e+00
# [4] = 1.34309e+01
#
# h+ in d+Au collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	6.99969e+00	6.20915e-02	6.09152e-01
2.500e-01	4.05894e+00	2.83507e-02	3.45876e-01
3.500e-01	2.42432e+00	1.82031e-02	2.03265e-01
4.500e-01	1.43512e+00	1.13886e-02	1.18936e-01
5.500e-01	8.73015e-01	7.55594e-03	7.18257e-02
6.500e-01	5.60687e-01	5.36169e-03	4.59816e-02
7.500e-01	3.61015e-01	3.93293e-03	2.96257e-02
8.500e-01	2.38505e-01	2.98276e-03	1.96561e-02
9.500e-01	1.62634e-01	2.31930e-03	1.35069e-02
1.050e+00	1.10074e-01	1.80102e-03	9.24222e-03
1.150e+00	7.33666e-02	1.41513e-03	6.24680e-03
1.250e+00	5.31527e-02	1.15085e-03	4.60244e-03
1.350e+00	3.62469e-02	9.14173e-04	3.20034e-03
1.450e+00	2.63258e-02	7.47738e-04	2.37599e-03
1.550e+00	1.88254e-02	6.19430e-04	1.74079e-03
1.650e+00	1.52002e-02	5.38918e-04	1.44312e-03
1.750e+00	1.03335e-02	4.24171e-04	1.00923e-03
1.850e+00	8.13155e-03	3.63055e-04	8.18393e-04
1.950e+00	5.15165e-03	2.75562e-04	5.35132e-04
2.100e+00	3.41778e-03	1.57573e-04	3.73211e-04
2.300e+00	2.30518e-03	1.23642e-04	2.70103e-04
2.500e+00	1.38342e-03	9.27350e-05	1.74517e-04
2.700e+00	7.68408e-04	6.72572e-05	1.04594e-04
2.900e+00	4.67067e-04	5.04370e-05	6.86921e-05
3.125e+00	2.47258e-04	3.12095e-05	3.96988e-05
3.375e+00	1.53643e-04	2.45883e-05	2.71897e-05
3.625e+00	8.59764e-05	1.80046e-05	1.67533e-05
3.875e+00	4.99683e-05	1.28687e-05	1.07041e-05
4.250e+00	3.08486e-05	6.83416e-06	7.58780e-06
4.750e+00	4.01158e-06	2.34497e-06	1.17659e-06
5.250e+00	4.55717e-06	2.65781e-06	1.57795e-06
5.750e+00	9.23456e-07	9.23455e-07	3.73802e-07
#
# ----------
# Centrality bin: 70-100% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 1.90221e+00
# [1] = 1.44239e-01
# [2] = 7.63704e+00
# [3] = 3.39019e+00
# [4] = 1.58945e+01
#
# h+ in d+Au collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	3.52547e+00	4.89574e-02	3.06806e-01
2.500e-01	2.08336e+00	1.96283e-02	1.77530e-01
3.500e-01	1.28323e+00	1.27598e-02	1.07591e-01
4.500e-01	7.54232e-01	7.99742e-03	6.25072e-02
5.500e-01	4.50258e-01	5.77152e-03	3.70441e-02
6.500e-01	2.74541e-01	3.70185e-03	2.25150e-02
7.500e-01	1.75793e-01	2.54766e-03	1.44260e-02
8.500e-01	1.13830e-01	1.89885e-03	9.38119e-03
9.500e-01	7.68033e-02	1.54858e-03	6.37859e-03
1.050e+00	4.99278e-02	1.24743e-03	4.19213e-03
1.150e+00	3.48247e-02	1.00524e-03	2.96514e-03
1.250e+00	2.38295e-02	7.43959e-04	2.06338e-03
1.350e+00	1.70277e-02	5.49730e-04	1.50343e-03
1.450e+00	1.18811e-02	4.38586e-04	1.07231e-03
1.550e+00	8.56768e-03	3.52100e-04	7.92252e-04
1.650e+00	6.15044e-03	3.01016e-04	5.83928e-04
1.750e+00	4.62509e-03	3.60269e-04	4.51713e-04
1.850e+00	3.28006e-03	2.01189e-04	3.30119e-04
1.950e+00	2.30730e-03	1.51675e-04	2.39673e-04
2.100e+00	1.66883e-03	1.43469e-04	1.82231e-04
2.300e+00	8.73537e-04	7.65866e-05	1.02354e-04
2.500e+00	4.40018e-04	3.87213e-05	5.55078e-05
2.700e+00	2.83990e-04	3.66947e-05	3.86562e-05
2.900e+00	2.36313e-04	4.37921e-05	3.47549e-05
3.125e+00	1.28443e-04	1.82370e-05	2.06223e-05
3.375e+00	5.25078e-05	1.05097e-05	9.29212e-06
3.625e+00	2.20093e-05	6.22919e-06	4.28872e-06
3.875e+00	3.50075e-05	1.06086e-05	7.49926e-06
4.250e+00	1.45592e-05	3.41026e-06	3.58111e-06
4.750e+00	2.96121e-06	1.52006e-06	8.68514e-07
5.250e+00	2.06819e-06	1.06066e-06	7.16125e-07


==> data/Tables/InvYield_nAu_Ave.txt <==
# PHOBOS Invariant Yield of (h+ + h-)/2 in n+Au tagged collisions at 200 GeV/c
#
# 2015-05-15
#
#
# Columns: x=p_T (GeV/c), y=(1/2 pi p_T)(d^2 Nch / deta dp_T) (GeV/c)^-2, stat err on y, syst err on y
#
#
# ----------
# Centrality bin: 0-20% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 4.98605e+00
# [1] = 9.47783e-02
# [2] = 4.00000e+01
# [3] = 3.68167e+00
# [4] = 1.65000e+01
#
# (h+ + h-)/2 in n+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	9.43494e+00	5.07562e-01	8.31266e-01
2.500e-01	5.41550e+00	2.30026e-01	4.69788e-01
3.500e-01	3.07769e+00	1.40373e-01	2.64419e-01
4.500e-01	1.65013e+00	8.41642e-02	1.41179e-01
5.500e-01	9.87941e-01	5.37203e-02	8.45999e-02
6.500e-01	6.95018e-01	4.09525e-02	5.98467e-02
7.500e-01	5.37566e-01	3.25276e-02	4.67428e-02
8.500e-01	3.55319e-01	2.53676e-02	3.13177e-02
9.500e-01	2.23665e-01	1.85006e-02	2.00508e-02
1.050e+00	1.47134e-01	1.41861e-02	1.34561e-02
1.150e+00	9.09116e-02	1.07398e-02	8.50460e-03
1.250e+00	9.81239e-02	1.05869e-02	9.41132e-03
1.350e+00	6.32347e-02	8.53379e-03	6.23100e-03
1.450e+00	4.57286e-02	6.81605e-03	4.63751e-03
1.550e+00	3.25269e-02	5.65282e-03	3.40015e-03
1.650e+00	2.23697e-02	4.32496e-03	2.41347e-03
1.750e+00	1.22834e-02	3.15218e-03	1.36934e-03
1.850e+00	8.52424e-03	2.77027e-03	9.82816e-04
1.950e+00	6.90461e-03	2.23530e-03	8.23988e-04
2.100e+00	5.42931e-03	1.42218e-03	6.83106e-04
2.300e+00	3.17624e-03	1.02157e-03	4.29505e-04
2.500e+00	2.65937e-03	8.59520e-04	3.86934e-04
2.700e+00	9.48818e-04	4.87365e-04	1.48618e-04
2.900e+00	1.03709e-03	5.35201e-04	1.74884e-04
3.125e+00	3.54693e-04	2.57682e-04	6.49624e-05
3.375e+00	2.69539e-04	1.91015e-04	5.40583e-05
3.875e+00	2.02609e-04	2.02606e-04	4.85045e-05
#
# ----------
# Centrality bin: 20-40% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 4.17542e+00
# [1] = 7.35706e-02
# [2] = 1.39619e+01
# [3] = 1.98093e+00
# [4] = 1.14255e+01
#
# (h+ + h-)/2 in n+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	7.75415e+00	2.54494e-01	6.83180e-01
2.500e-01	4.32224e+00	1.15582e-01	3.74950e-01
3.500e-01	2.57737e+00	7.23374e-02	2.21435e-01
4.500e-01	1.54093e+00	4.49708e-02	1.31836e-01
5.500e-01	9.76334e-01	3.07651e-02	8.36060e-02
6.500e-01	5.99440e-01	2.11700e-02	5.16167e-02
7.500e-01	4.14156e-01	1.62509e-02	3.60119e-02
8.500e-01	2.81770e-01	1.25002e-02	2.48351e-02
9.500e-01	1.75282e-01	9.14785e-03	1.57135e-02
1.050e+00	1.26709e-01	7.57489e-03	1.15881e-02
1.150e+00	7.50767e-02	5.42111e-03	7.02328e-03
1.250e+00	5.62625e-02	4.54914e-03	5.39629e-03
1.350e+00	4.34717e-02	3.87031e-03	4.28360e-03
1.450e+00	3.14134e-02	3.18481e-03	3.18575e-03
1.550e+00	2.43312e-02	2.69700e-03	2.54343e-03
1.650e+00	1.52997e-02	2.13332e-03	1.65069e-03
1.750e+00	1.06513e-02	1.63882e-03	1.18740e-03
1.850e+00	7.63282e-03	1.33922e-03	8.80039e-04
1.950e+00	7.04698e-03	1.24048e-03	8.40978e-04
2.100e+00	4.81862e-03	7.29886e-04	6.06269e-04
2.300e+00	3.11067e-03	5.54914e-04	4.20639e-04
2.500e+00	1.37687e-03	3.72949e-04	2.00332e-04
2.700e+00	8.61265e-04	2.63282e-04	1.34904e-04
2.900e+00	2.66957e-04	1.57394e-04	4.50170e-05
3.125e+00	2.20256e-04	1.12879e-04	4.03400e-05
3.375e+00	1.96862e-04	1.01232e-04	3.94824e-05
3.625e+00	2.77659e-04	1.27117e-04	6.08927e-05
3.875e+00	4.36723e-05	4.36720e-05	1.04551e-05
#
# ----------
# Centrality bin: 40-70% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 2.84271e+00
# [1] = 1.47098e-01
# [2] = 8.64856e+00
# [3] = 2.63056e+00
# [4] = 1.32532e+01
#
# (h+ + h-)/2 in n+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	5.09012e+00	1.13505e-01	4.48465e-01
2.500e-01	3.10027e+00	5.34098e-02	2.68945e-01
3.500e-01	1.88439e+00	3.44001e-02	1.61897e-01
4.500e-01	1.10254e+00	2.12538e-02	9.43290e-02
5.500e-01	6.74232e-01	1.40601e-02	5.77362e-02
6.500e-01	4.28094e-01	9.88871e-03	3.68624e-02
7.500e-01	2.75426e-01	7.18338e-03	2.39491e-02
8.500e-01	1.71283e-01	5.31906e-03	1.50969e-02
9.500e-01	1.24250e-01	4.23856e-03	1.11386e-02
1.050e+00	7.67270e-02	3.13573e-03	7.01706e-03
1.150e+00	5.38699e-02	2.54507e-03	5.03942e-03
1.250e+00	4.14905e-02	2.13339e-03	3.97946e-03
1.350e+00	2.37126e-02	1.52979e-03	2.33659e-03
1.450e+00	1.88516e-02	1.32170e-03	1.91181e-03
1.550e+00	1.16109e-02	1.02755e-03	1.21373e-03
1.650e+00	1.21791e-02	1.02226e-03	1.31401e-03
1.750e+00	7.41456e-03	7.63462e-04	8.26571e-04
1.850e+00	6.01439e-03	6.52802e-04	6.93440e-04
1.950e+00	3.57935e-03	4.93738e-04	4.27155e-04
2.100e+00	2.46669e-03	2.79900e-04	3.10354e-04
2.300e+00	1.50211e-03	2.07777e-04	2.03121e-04
2.500e+00	8.22358e-04	1.49761e-04	1.19652e-04
2.700e+00	7.18591e-04	1.39687e-04	1.12556e-04
2.900e+00	3.98437e-04	9.84631e-05	6.71885e-05
3.125e+00	1.30741e-04	4.73167e-05	2.39453e-05
3.375e+00	1.32286e-04	5.18864e-05	2.65312e-05
3.625e+00	7.76709e-05	3.57753e-05	1.70338e-05
3.875e+00	6.84348e-05	3.52680e-05	1.63832e-05
#
# ----------
# Centrality bin: 70-100% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 1.73207e+00
# [1] = 1.45609e-01
# [2] = 6.87577e+00
# [3] = 3.44910e+00
# [4] = 1.65000e+01
#
# (h+ + h-)/2 in n+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	3.18554e+00	6.87675e-02	2.80662e-01
2.500e-01	1.93393e+00	2.95108e-02	1.67766e-01
3.500e-01	1.20122e+00	1.86580e-02	1.03203e-01
4.500e-01	6.85217e-01	1.17000e-02	5.86246e-02
5.500e-01	4.00883e-01	7.65085e-03	3.43286e-02
6.500e-01	2.51035e-01	5.52190e-03	2.16162e-02
7.500e-01	1.59522e-01	3.67119e-03	1.38709e-02
8.500e-01	1.00668e-01	2.77821e-03	8.87281e-03
9.500e-01	6.78657e-02	2.41491e-03	6.08394e-03
1.050e+00	4.36180e-02	1.85947e-03	3.98908e-03
1.150e+00	3.02204e-02	1.30579e-03	2.82705e-03
1.250e+00	1.98841e-02	9.26672e-04	1.90714e-03
1.350e+00	1.44064e-02	7.20308e-04	1.41958e-03
1.450e+00	9.23476e-03	5.40780e-04	9.36532e-04
1.550e+00	7.93902e-03	5.62129e-04	8.29894e-04
1.650e+00	5.43235e-03	4.37308e-04	5.86098e-04
1.750e+00	4.29087e-03	6.00626e-04	4.78344e-04
1.850e+00	2.86822e-03	3.10760e-04	3.30696e-04
1.950e+00	1.73293e-03	1.74747e-04	2.06806e-04
2.100e+00	1.60143e-03	2.61043e-04	2.01489e-04
2.300e+00	8.29867e-04	1.08164e-04	1.12218e-04
2.500e+00	3.49608e-04	4.71988e-05	5.08674e-05
2.700e+00	1.61201e-04	2.94926e-05	2.52497e-05
2.900e+00	1.10707e-04	2.41649e-05	1.86685e-05
3.125e+00	1.49699e-04	3.41968e-05	2.74176e-05
3.375e+00	5.03234e-05	1.67107e-05	1.00928e-05
3.625e+00	1.56360e-05	7.33447e-06	3.42909e-06
3.875e+00	3.49970e-05	1.70170e-05	8.37824e-06


==> data/Tables/InvYield_nAu_Neg.txt <==
# PHOBOS Invariant Yield of h- in n+Au tagged collisions at 200 GeV/c
#
# 2015-05-15
#
#
# Columns: x=p_T (GeV/c), y=(1/2 pi p_T)(d^2 Nch / deta dp_T) (GeV/c)^-2, stat err on y, syst err on y
#
#
# ----------
# Centrality bin: 0-20% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 5.08414e+00
# [1] = 9.50454e-02
# [2] = 4.00000e+01
# [3] = 3.60699e+00
# [4] = 1.65000e+01
#
# h- in n+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	1.00828e+01	8.75183e-01	8.88346e-01
2.500e-01	5.48854e+00	3.55504e-01	4.76125e-01
3.500e-01	3.24898e+00	2.16280e-01	2.79136e-01
4.500e-01	1.65052e+00	1.18665e-01	1.41212e-01
5.500e-01	1.00296e+00	7.81557e-02	8.58862e-02
6.500e-01	6.88241e-01	5.80316e-02	5.92632e-02
7.500e-01	5.72694e-01	4.82385e-02	4.97973e-02
8.500e-01	3.73716e-01	3.69136e-02	3.29392e-02
9.500e-01	2.14065e-01	2.64515e-02	1.91902e-02
1.050e+00	1.52696e-01	2.11818e-02	1.39648e-02
1.150e+00	8.11065e-02	1.44708e-02	7.58735e-03
1.250e+00	9.27688e-02	1.48093e-02	8.89770e-03
1.350e+00	5.90632e-02	1.17070e-02	5.81995e-03
1.450e+00	4.67579e-02	9.60887e-03	4.74190e-03
1.550e+00	2.70691e-02	7.45573e-03	2.82963e-03
1.650e+00	2.88023e-02	7.13939e-03	3.10749e-03
1.750e+00	1.97043e-02	5.56814e-03	2.19662e-03
1.850e+00	7.22374e-03	3.67722e-03	8.32873e-04
1.950e+00	5.87675e-03	3.02691e-03	7.01324e-04
2.100e+00	5.26721e-03	2.00641e-03	6.62710e-04
2.300e+00	2.24644e-03	1.12488e-03	3.03774e-04
2.500e+00	2.21737e-03	1.13659e-03	3.22624e-04
2.700e+00	9.01628e-04	6.43617e-04	1.41226e-04
2.900e+00	6.54956e-04	6.54943e-04	1.10445e-04
3.125e+00	4.38097e-04	4.38088e-04	8.02379e-05
3.375e+00	2.87417e-04	2.87412e-04	5.76440e-05
3.875e+00	4.04740e-04	4.04733e-04	9.68944e-05
#
# ----------
# Centrality bin: 20-40% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 4.24189e+00
# [1] = 7.07826e-02
# [2] = 1.81354e+01
# [3] = 2.06566e+00
# [4] = 1.19679e+01
#
# h- in n+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	8.05471e+00	3.90047e-01	7.09661e-01
2.500e-01	4.46830e+00	1.79480e-01	3.87620e-01
3.500e-01	2.65653e+00	1.08406e-01	2.28235e-01
4.500e-01	1.49968e+00	6.31523e-02	1.28307e-01
5.500e-01	1.03344e+00	4.59089e-02	8.84958e-02
6.500e-01	5.89747e-01	3.01229e-02	5.07820e-02
7.500e-01	3.89424e-01	2.25309e-02	3.38615e-02
8.500e-01	3.00541e-01	1.85690e-02	2.64896e-02
9.500e-01	1.74494e-01	1.30823e-02	1.56428e-02
1.050e+00	1.25259e-01	1.06358e-02	1.14556e-02
1.150e+00	6.81431e-02	7.31947e-03	6.37465e-03
1.250e+00	6.80126e-02	7.19057e-03	6.52327e-03
1.350e+00	3.97018e-02	5.41294e-03	3.91212e-03
1.450e+00	2.50337e-02	4.06020e-03	2.53876e-03
1.550e+00	2.46900e-02	3.89858e-03	2.58093e-03
1.650e+00	1.29703e-02	2.79327e-03	1.39937e-03
1.750e+00	7.55044e-03	1.92268e-03	8.41719e-04
1.850e+00	7.04106e-03	1.85936e-03	8.11811e-04
1.950e+00	6.27601e-03	1.66212e-03	7.48972e-04
2.100e+00	4.68781e-03	1.00098e-03	5.89811e-04
2.300e+00	3.71183e-03	8.74272e-04	5.01929e-04
2.500e+00	1.16298e-03	4.85498e-04	1.69211e-04
2.700e+00	7.44892e-04	3.35550e-04	1.16676e-04
2.900e+00	2.25772e-04	2.25771e-04	3.80721e-05
3.125e+00	2.66096e-04	1.88555e-04	4.87357e-05
3.375e+00	1.01742e-04	1.01741e-04	2.04052e-05
3.625e+00	3.45590e-04	2.02235e-04	7.57904e-05
#
# ----------
# Centrality bin: 40-70% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 2.85825e+00
# [1] = 1.45963e-01
# [2] = 1.03810e+01
# [3] = 3.09291e+00
# [4] = 1.48098e+01
#
# h- in n+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	5.11000e+00	1.69817e-01	4.50217e-01
2.500e-01	3.17357e+00	8.18568e-02	2.75304e-01
3.500e-01	1.91854e+00	5.05075e-02	1.64831e-01
4.500e-01	1.10488e+00	3.09958e-02	9.45294e-02
5.500e-01	6.82206e-01	2.03157e-02	5.84190e-02
6.500e-01	4.24930e-01	1.43199e-02	3.65899e-02
7.500e-01	2.75024e-01	1.02712e-02	2.39140e-02
8.500e-01	1.59312e-01	7.28602e-03	1.40417e-02
9.500e-01	1.26910e-01	6.11781e-03	1.13771e-02
1.050e+00	7.72637e-02	4.50646e-03	7.06615e-03
1.150e+00	5.82520e-02	3.77900e-03	5.44936e-03
1.250e+00	4.37472e-02	3.12296e-03	4.19591e-03
1.350e+00	2.18240e-02	2.06249e-03	2.15048e-03
1.450e+00	1.92716e-02	1.91557e-03	1.95441e-03
1.550e+00	9.54666e-03	1.30807e-03	9.97945e-04
1.650e+00	1.06515e-02	1.33220e-03	1.14920e-03
1.750e+00	7.81432e-03	1.10806e-03	8.71136e-04
1.850e+00	6.17456e-03	9.51552e-04	7.11906e-04
1.950e+00	3.98566e-03	7.63097e-04	4.75644e-04
2.100e+00	2.54741e-03	4.03170e-04	3.20511e-04
2.300e+00	1.08580e-03	2.42587e-04	1.46826e-04
2.500e+00	7.19692e-04	1.84077e-04	1.04714e-04
2.700e+00	9.58648e-04	2.30104e-04	1.50158e-04
2.900e+00	4.59995e-04	1.51934e-04	7.75692e-05
3.125e+00	1.52704e-04	6.98269e-05	2.79680e-05
3.625e+00	5.13283e-05	3.64567e-05	1.12567e-05
3.875e+00	1.14267e-04	6.69571e-05	2.73553e-05
#
# ----------
# Centrality bin: 70-100% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 1.71197e+00
# [1] = 1.53508e-01
# [2] = 7.26472e+00
# [3] = 3.22522e+00
# [4] = 1.52962e+01
#
# h- in n+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	3.14617e+00	8.69178e-02	2.77194e-01
2.500e-01	1.95035e+00	4.26159e-02	1.69191e-01
3.500e-01	1.17916e+00	2.48590e-02	1.01307e-01
4.500e-01	6.94804e-01	1.70259e-02	5.94448e-02
5.500e-01	3.96784e-01	9.78170e-03	3.39776e-02
6.500e-01	2.49605e-01	7.27997e-03	2.14930e-02
7.500e-01	1.61037e-01	5.53319e-03	1.40026e-02
8.500e-01	9.64992e-02	3.33703e-03	8.50541e-03
9.500e-01	6.38658e-02	3.43596e-03	5.72536e-03
1.050e+00	4.59150e-02	3.13745e-03	4.19915e-03
1.150e+00	3.00366e-02	2.11056e-03	2.80987e-03
1.250e+00	1.75607e-02	1.06037e-03	1.68429e-03
1.350e+00	1.35673e-02	9.06766e-04	1.33689e-03
1.450e+00	8.96214e-03	7.76378e-04	9.08885e-04
1.550e+00	7.63334e-03	7.71279e-04	7.97939e-04
1.650e+00	5.10637e-03	5.78695e-04	5.50928e-04
1.750e+00	3.63911e-03	3.99440e-04	4.05686e-04
1.850e+00	2.35252e-03	3.02324e-04	2.71238e-04
1.950e+00	1.98385e-03	2.75830e-04	2.36751e-04
2.100e+00	1.14868e-03	1.39621e-04	1.44525e-04
2.300e+00	9.69258e-04	1.92378e-04	1.31067e-04
2.500e+00	4.18069e-04	7.65496e-05	6.08283e-05
2.700e+00	1.51991e-04	4.16636e-05	2.38070e-05
2.900e+00	1.01685e-04	3.39820e-05	1.71472e-05
3.125e+00	1.97805e-04	6.19070e-05	3.62283e-05
3.375e+00	5.34845e-05	2.26998e-05	1.07268e-05
3.625e+00	3.13933e-05	1.47258e-05	6.88478e-06
3.875e+00	2.94988e-05	1.54180e-05	7.06198e-06


==> data/Tables/InvYield_nAu_Pos.txt <==
# PHOBOS Invariant Yield of h+ in n+Au tagged collisions at 200 GeV/c
#
# 2015-05-15
#
#
# Columns: x=p_T (GeV/c), y=(1/2 pi p_T)(d^2 Nch / deta dp_T) (GeV/c)^-2, stat err on y, syst err on y
#
#
# ----------
# Centrality bin: 0-20% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 4.84288e+00
# [1] = 8.98486e-02
# [2] = 3.76641e+01
# [3] = 3.56445e+00
# [4] = 1.65000e+01
#
# h+ in n+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	8.92284e+00	6.02805e-01	7.86148e-01
2.500e-01	5.35213e+00	3.06735e-01	4.64291e-01
3.500e-01	2.90849e+00	1.82159e-01	2.49883e-01
4.500e-01	1.64850e+00	1.20162e-01	1.41040e-01
5.500e-01	9.72492e-01	7.41903e-02	8.32769e-02
6.500e-01	7.01697e-01	5.81080e-02	6.04219e-02
7.500e-01	5.02469e-01	4.39008e-02	4.36910e-02
8.500e-01	3.37018e-01	3.49529e-02	2.97047e-02
9.500e-01	2.33381e-01	2.59584e-02	2.09218e-02
1.050e+00	1.41656e-01	1.89302e-02	1.29551e-02
1.150e+00	1.00791e-01	1.59050e-02	9.42883e-03
1.250e+00	1.03559e-01	1.51691e-02	9.93264e-03
1.350e+00	6.74597e-02	1.24417e-02	6.64732e-03
1.450e+00	4.47325e-02	9.68526e-03	4.53649e-03
1.550e+00	3.80126e-02	8.50958e-03	3.97359e-03
1.650e+00	1.59444e-02	4.88927e-03	1.72025e-03
1.750e+00	4.86221e-03	2.95783e-03	5.42036e-04
1.850e+00	9.82784e-03	4.14627e-03	1.13312e-03
1.950e+00	7.93328e-03	3.29081e-03	9.46749e-04
2.100e+00	5.58958e-03	2.01599e-03	7.03270e-04
2.300e+00	4.10241e-03	1.70434e-03	5.54745e-04
2.500e+00	3.09603e-03	1.28763e-03	4.50467e-04
2.700e+00	9.93287e-04	7.30108e-04	1.55583e-04
2.900e+00	1.41410e-03	8.43578e-04	2.38460e-04
3.125e+00	2.69750e-04	2.69745e-04	4.94051e-05
3.375e+00	2.49855e-04	2.49851e-04	5.01107e-05
#
# ----------
# Centrality bin: 20-40% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 4.09978e+00
# [1] = 7.72662e-02
# [2] = 1.21770e+01
# [3] = 2.01843e+00
# [4] = 1.14576e+01
#
# h+ in n+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	7.50928e+00	3.38410e-01	6.61606e-01
2.500e-01	4.20374e+00	1.52903e-01	3.64669e-01
3.500e-01	2.49687e+00	9.69137e-02	2.14518e-01
4.500e-01	1.58051e+00	6.44081e-02	1.35223e-01
5.500e-01	9.18412e-01	4.12007e-02	7.86460e-02
6.500e-01	6.08863e-01	2.98815e-02	5.24281e-02
7.500e-01	4.38826e-01	2.35076e-02	3.81571e-02
8.500e-01	2.63023e-01	1.67967e-02	2.31828e-02
9.500e-01	1.76129e-01	1.28229e-02	1.57894e-02
1.050e+00	1.28226e-01	1.08119e-02	1.17269e-02
1.150e+00	8.20610e-02	8.01190e-03	7.67664e-03
1.250e+00	4.45693e-02	5.58857e-03	4.27476e-03
1.350e+00	4.72821e-02	5.54263e-03	4.65907e-03
1.450e+00	3.78220e-02	4.91397e-03	3.83568e-03
1.550e+00	2.40013e-02	3.73438e-03	2.50894e-03
1.650e+00	1.76453e-02	3.22906e-03	1.90376e-03
1.750e+00	1.37621e-02	2.65679e-03	1.53419e-03
1.850e+00	8.23329e-03	1.93046e-03	9.49271e-04
1.950e+00	7.82550e-03	1.84398e-03	9.33886e-04
2.100e+00	4.95444e-03	1.06381e-03	6.23358e-04
2.300e+00	2.51238e-03	6.84655e-04	3.39735e-04
2.500e+00	1.59136e-03	5.66516e-04	2.31541e-04
2.700e+00	9.77672e-04	4.05844e-04	1.53138e-04
2.900e+00	3.08026e-04	2.19229e-04	5.19425e-05
3.125e+00	1.74038e-04	1.23734e-04	3.18752e-05
3.375e+00	2.91786e-04	1.74932e-04	5.85202e-05
3.625e+00	2.08470e-04	1.53097e-04	4.57191e-05
3.875e+00	8.73700e-05	8.73695e-05	2.09163e-05
#
# ----------
# Centrality bin: 40-70% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 2.83065e+00
# [1] = 1.47791e-01
# [2] = 6.46688e+00
# [3] = 2.36086e+00
# [4] = 1.25423e+01
#
# h+ in n+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	5.08336e+00	1.53774e-01	4.47870e-01
2.500e-01	3.04700e+00	7.12890e-02	2.64324e-01
3.500e-01	1.85361e+00	4.71771e-02	1.59253e-01
4.500e-01	1.10114e+00	2.92636e-02	9.42095e-02
5.500e-01	6.66579e-01	1.95359e-02	5.70808e-02
6.500e-01	4.31305e-01	1.36901e-02	3.71389e-02
7.500e-01	2.75771e-01	1.00692e-02	2.39790e-02
8.500e-01	1.83171e-01	7.76107e-03	1.61447e-02
9.500e-01	1.21494e-01	5.87239e-03	1.08916e-02
1.050e+00	7.61140e-02	4.36159e-03	6.96099e-03
1.150e+00	4.94200e-02	3.40819e-03	4.62314e-03
1.250e+00	3.91755e-02	2.90495e-03	3.75743e-03
1.350e+00	2.55687e-02	2.25792e-03	2.51948e-03
1.450e+00	1.84014e-02	1.81909e-03	1.86616e-03
1.550e+00	1.36592e-02	1.58352e-03	1.42784e-03
1.650e+00	1.36886e-02	1.54930e-03	1.47687e-03
1.750e+00	7.00189e-03	1.04882e-03	7.80567e-04
1.850e+00	5.84421e-03	8.92455e-04	6.73818e-04
1.950e+00	3.16687e-03	6.25362e-04	3.77931e-04
2.100e+00	2.38241e-03	3.87837e-04	2.99751e-04
2.300e+00	1.91730e-03	3.37240e-04	2.59265e-04
2.500e+00	9.24612e-04	2.36217e-04	1.34530e-04
2.700e+00	4.78424e-04	1.58406e-04	7.49379e-05
2.900e+00	3.37163e-04	1.25400e-04	5.68560e-05
3.125e+00	1.09011e-04	6.39939e-05	1.99655e-05
3.375e+00	2.64714e-04	1.03828e-04	5.30907e-05
3.625e+00	1.04271e-04	6.16870e-05	2.28674e-05
3.875e+00	2.32010e-05	2.32010e-05	5.55429e-06
#
# ----------
# Centrality bin: 70-100% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 1.74302e+00
# [1] = 1.39372e-01
# [2] = 6.09978e+00
# [3] = 3.32373e+00
# [4] = 1.65000e+01
#
# h+ in n+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	3.22530e+00	1.07385e-01	2.84165e-01
2.500e-01	1.91653e+00	4.09837e-02	1.66257e-01
3.500e-01	1.22300e+00	2.79015e-02	1.05074e-01
4.500e-01	6.75475e-01	1.60929e-02	5.77911e-02
5.500e-01	4.04892e-01	1.17810e-02	3.46719e-02
6.500e-01	2.52414e-01	8.31200e-03	2.17350e-02
7.500e-01	1.57979e-01	4.83061e-03	1.37367e-02
8.500e-01	1.04821e-01	4.44476e-03	9.23887e-03
9.500e-01	7.18578e-02	3.39655e-03	6.44182e-03
1.050e+00	4.13156e-02	1.99740e-03	3.77851e-03
1.150e+00	3.04021e-02	1.53821e-03	2.84405e-03
1.250e+00	2.22081e-02	1.52037e-03	2.13003e-03
1.350e+00	1.52461e-02	1.11961e-03	1.50231e-03
1.450e+00	9.50793e-03	7.53046e-04	9.64235e-04
1.550e+00	8.24555e-03	8.18133e-04	8.61936e-04
1.650e+00	5.75918e-03	6.55954e-04	6.21359e-04
1.750e+00	4.94362e-03	1.13325e-03	5.51112e-04
1.850e+00	3.38470e-03	5.43171e-04	3.90245e-04
1.950e+00	1.48248e-03	2.14695e-04	1.76917e-04
2.100e+00	2.05469e-03	5.03145e-04	2.58517e-04
2.300e+00	6.90975e-04	9.91458e-05	9.34366e-05
2.500e+00	2.81448e-04	5.53161e-05	4.09502e-05
2.700e+00	1.70518e-04	4.17854e-05	2.67091e-05
2.900e+00	1.19807e-04	3.43956e-05	2.02031e-05
3.125e+00	1.01930e-04	2.93436e-05	1.86687e-05
3.375e+00	4.72437e-05	2.45512e-05	9.47512e-06
3.875e+00	4.05153e-05	3.02889e-05	9.69931e-06


==> data/Tables/InvYield_pAu_Ave.txt <==
# PHOBOS Invariant Yield of (h+ + h-)/2 in p+Au tagged collisions at 200 GeV/c
#
# 2015-05-15
#
#
# Columns: x=p_T (GeV/c), y=(1/2 pi p_T)(d^2 Nch / deta dp_T) (GeV/c)^-2, stat err on y, syst err on y
#
#
# ----------
# Centrality bin: 0-20% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 5.34024e+00
# [1] = 1.16923e-01
# [2] = 1.83915e+01
# [3] = 3.24841e+00
# [4] = 1.56795e+01
#
# (h+ + h-)/2 in p+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	9.62065e+00	4.08133e-01	8.47628e-01
2.500e-01	5.54383e+00	1.83351e-01	4.80922e-01
3.500e-01	3.52650e+00	1.22475e-01	3.02978e-01
4.500e-01	1.93820e+00	7.06453e-02	1.65826e-01
5.500e-01	1.32870e+00	5.06187e-02	1.13780e-01
6.500e-01	7.42489e-01	3.34341e-02	6.39343e-02
7.500e-01	5.40126e-01	2.61904e-02	4.69654e-02
8.500e-01	3.94569e-01	2.08299e-02	3.47772e-02
9.500e-01	2.28391e-01	1.51690e-02	2.04745e-02
1.050e+00	1.40129e-01	1.11211e-02	1.28155e-02
1.150e+00	1.27581e-01	1.01959e-02	1.19349e-02
1.250e+00	8.30211e-02	7.71925e-03	7.96278e-03
1.350e+00	5.54649e-02	6.24902e-03	5.46538e-03
1.450e+00	4.23244e-02	5.28453e-03	4.29228e-03
1.550e+00	3.05701e-02	4.32773e-03	3.19559e-03
1.650e+00	1.97238e-02	3.32513e-03	2.12800e-03
1.750e+00	1.87293e-02	3.16265e-03	2.08793e-03
1.850e+00	6.91799e-03	1.77536e-03	7.97622e-04
1.950e+00	8.35103e-03	1.99933e-03	9.96601e-04
2.100e+00	6.03465e-03	1.14420e-03	7.59268e-04
2.300e+00	2.90802e-03	7.68569e-04	3.93235e-04
2.500e+00	2.37780e-03	7.04977e-04	3.45967e-04
2.700e+00	1.61677e-03	5.23790e-04	2.53243e-04
2.900e+00	2.63181e-04	1.86912e-04	4.43802e-05
3.125e+00	4.54093e-04	2.31773e-04	8.31676e-05
3.375e+00	1.48677e-04	1.48676e-04	2.98185e-05
3.625e+00	2.74490e-04	1.58942e-04	6.01976e-05
3.875e+00	6.90334e-05	6.90325e-05	1.65265e-05
#
# ----------
# Centrality bin: 20-40% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 4.17309e+00
# [1] = 1.21185e-01
# [2] = 2.01927e+01
# [3] = 3.62045e+00
# [4] = 1.65000e+01
#
# (h+ + h-)/2 in p+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	7.79908e+00	2.15874e-01	6.87139e-01
2.500e-01	4.51450e+00	9.83680e-02	3.91628e-01
3.500e-01	2.69863e+00	6.23496e-02	2.31852e-01
4.500e-01	1.50137e+00	3.75457e-02	1.28452e-01
5.500e-01	9.49840e-01	2.53734e-02	8.13372e-02
6.500e-01	6.25157e-01	1.81074e-02	5.38311e-02
7.500e-01	4.00936e-01	1.32268e-02	3.48624e-02
8.500e-01	2.55137e-01	9.82814e-03	2.24877e-02
9.500e-01	1.77818e-01	7.73040e-03	1.59408e-02
1.050e+00	1.31039e-01	6.27414e-03	1.19841e-02
1.150e+00	7.90710e-02	4.68726e-03	7.39693e-03
1.250e+00	5.68980e-02	3.82236e-03	5.45724e-03
1.350e+00	3.80280e-02	3.00792e-03	3.74719e-03
1.450e+00	2.92718e-02	2.49459e-03	2.96857e-03
1.550e+00	2.36454e-02	2.23885e-03	2.47174e-03
1.650e+00	1.68116e-02	1.81027e-03	1.81381e-03
1.750e+00	1.40954e-02	1.65815e-03	1.57134e-03
1.850e+00	9.70692e-03	1.31620e-03	1.11918e-03
1.950e+00	6.57448e-03	9.97108e-04	7.84590e-04
2.100e+00	4.23754e-03	5.53193e-04	5.33160e-04
2.300e+00	2.96563e-03	4.48074e-04	4.01025e-04
2.500e+00	1.69378e-03	3.35718e-04	2.46443e-04
2.700e+00	9.76301e-04	2.33800e-04	1.52923e-04
2.900e+00	2.56634e-04	1.18218e-04	4.32763e-05
3.125e+00	2.67640e-04	1.05134e-04	4.90186e-05
3.375e+00	1.66412e-04	7.53186e-05	3.33753e-05
3.625e+00	3.11894e-05	3.11892e-05	6.84006e-06
3.875e+00	1.28394e-04	6.55162e-05	3.07373e-05
#
# ----------
# Centrality bin: 40-70% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 2.87779e+00
# [1] = 1.31599e-01
# [2] = 1.24235e+01
# [3] = 3.59876e+00
# [4] = 1.65000e+01
#
# (h+ + h-)/2 in p+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	5.25708e+00	1.01138e-01	4.63175e-01
2.500e-01	3.17571e+00	4.61082e-02	2.75489e-01
3.500e-01	1.86295e+00	2.88545e-02	1.60055e-01
4.500e-01	1.09436e+00	1.78371e-02	9.36292e-02
5.500e-01	6.71097e-01	1.19209e-02	5.74678e-02
6.500e-01	4.24385e-01	8.39542e-03	3.65430e-02
7.500e-01	2.71307e-01	6.10296e-03	2.35909e-02
8.500e-01	1.74366e-01	4.56769e-03	1.53686e-02
9.500e-01	1.14519e-01	3.47323e-03	1.02663e-02
1.050e+00	8.59020e-02	2.86249e-03	7.85616e-03
1.150e+00	5.57521e-02	2.21707e-03	5.21550e-03
1.250e+00	3.95987e-02	1.76097e-03	3.79802e-03
1.350e+00	2.86779e-02	1.46780e-03	2.82586e-03
1.450e+00	1.95472e-02	1.15673e-03	1.98236e-03
1.550e+00	1.53861e-02	1.00626e-03	1.60836e-03
1.650e+00	1.11206e-02	8.13585e-04	1.19981e-03
1.750e+00	7.09824e-03	6.26947e-04	7.91308e-04
1.850e+00	6.89588e-03	6.06824e-04	7.95072e-04
1.950e+00	3.69773e-03	4.23911e-04	4.41283e-04
2.100e+00	2.51592e-03	2.42818e-04	3.16548e-04
2.300e+00	1.54839e-03	1.76025e-04	2.09380e-04
2.500e+00	7.98133e-04	1.23263e-04	1.16127e-04
2.700e+00	5.99665e-04	1.06947e-04	9.39283e-05
2.900e+00	3.37134e-04	7.55619e-05	5.68510e-05
3.125e+00	1.22134e-04	3.42907e-05	2.23690e-05
3.375e+00	9.67902e-05	3.48354e-05	1.94121e-05
3.625e+00	7.75314e-05	2.99221e-05	1.70032e-05
3.875e+00	3.30567e-05	1.95080e-05	7.91375e-06
#
# ----------
# Centrality bin: 70-100% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 1.73403e+00
# [1] = 1.48366e-01
# [2] = 7.10076e+00
# [3] = 3.54330e+00
# [4] = 1.65000e+01
#
# (h+ + h-)/2 in p+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	3.17219e+00	5.21264e-02	2.79486e-01
2.500e-01	1.94559e+00	2.38494e-02	1.68778e-01
3.500e-01	1.18717e+00	1.65851e-02	1.01995e-01
4.500e-01	6.80420e-01	9.45334e-03	5.82142e-02
5.500e-01	4.18936e-01	6.44216e-03	3.58746e-02
6.500e-01	2.48885e-01	4.25142e-03	2.14310e-02
7.500e-01	1.61499e-01	3.13585e-03	1.40428e-02
8.500e-01	1.02038e-01	2.33820e-03	8.99358e-03
9.500e-01	6.64477e-02	1.71716e-03	5.95682e-03
1.050e+00	4.84667e-02	1.66973e-03	4.43252e-03
1.150e+00	3.03131e-02	1.26599e-03	2.83573e-03
1.250e+00	2.06970e-02	7.84265e-04	1.98510e-03
1.350e+00	1.42481e-02	5.99278e-04	1.40397e-03
1.450e+00	1.02202e-02	5.50519e-04	1.03647e-03
1.550e+00	7.19127e-03	3.87295e-04	7.51728e-04
1.650e+00	5.11902e-03	3.33948e-04	5.52293e-04
1.750e+00	4.25262e-03	3.61318e-04	4.74080e-04
1.850e+00	2.82857e-03	1.93838e-04	3.26125e-04
1.950e+00	2.01925e-03	1.64818e-04	2.40974e-04
2.100e+00	1.38584e-03	1.07758e-04	1.74364e-04
2.300e+00	6.16665e-04	5.67283e-05	8.33881e-05
2.500e+00	4.52435e-04	5.33808e-05	6.58286e-05
2.700e+00	2.18860e-04	3.29963e-05	3.42810e-05
2.900e+00	2.01863e-04	3.53571e-05	3.40402e-05
3.125e+00	8.18133e-05	1.85646e-05	1.49842e-05
3.375e+00	3.54406e-05	9.34785e-06	7.10791e-06
3.625e+00	3.64948e-05	1.13207e-05	8.00359e-06
3.875e+00	3.25747e-05	1.05557e-05	7.79834e-06


==> data/Tables/InvYield_pAu_Neg.txt <==
# PHOBOS Invariant Yield of h- in p+Au tagged collisions at 200 GeV/c
#
# 2015-05-15
#
#
# Columns: x=p_T (GeV/c), y=(1/2 pi p_T)(d^2 Nch / deta dp_T) (GeV/c)^-2, stat err on y, syst err on y
#
#
# ----------
# Centrality bin: 0-20% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 5.38974e+00
# [1] = 2.69927e-01
# [2] = 3.21056e+00
# [3] = 1.21431e+00
# [4] = 8.85719e+00
#
# h- in p+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	9.81871e+00	6.31434e-01	8.65078e-01
2.500e-01	5.50240e+00	2.72334e-01	4.77327e-01
3.500e-01	3.72269e+00	1.86255e-01	3.19834e-01
4.500e-01	1.78708e+00	9.63272e-02	1.52896e-01
5.500e-01	1.35197e+00	7.42421e-02	1.15773e-01
6.500e-01	7.97399e-01	5.03680e-02	6.86626e-02
7.500e-01	4.99088e-01	3.59015e-02	4.33970e-02
8.500e-01	4.14494e-01	3.05835e-02	3.65333e-02
9.500e-01	1.98845e-01	2.03432e-02	1.78258e-02
1.050e+00	1.35495e-01	1.56842e-02	1.23917e-02
1.150e+00	1.33279e-01	1.49647e-02	1.24680e-02
1.250e+00	8.17391e-02	1.10009e-02	7.83981e-03
1.350e+00	5.50848e-02	8.83978e-03	5.42793e-03
1.450e+00	3.39652e-02	6.48402e-03	3.44454e-03
1.550e+00	3.67081e-02	6.86178e-03	3.83723e-03
1.650e+00	2.02787e-02	4.88699e-03	2.18788e-03
1.750e+00	1.77114e-02	4.27647e-03	1.97446e-03
1.850e+00	4.90928e-03	2.05433e-03	5.66023e-04
1.950e+00	8.04253e-03	2.72398e-03	9.59786e-04
2.100e+00	4.98095e-03	1.46644e-03	6.26694e-04
2.300e+00	2.46446e-03	1.03622e-03	3.33256e-04
2.500e+00	2.87892e-03	1.11339e-03	4.18878e-04
2.700e+00	1.72116e-03	7.86034e-04	2.69594e-04
2.900e+00	2.38813e-04	2.38810e-04	4.02711e-05
3.125e+00	6.36744e-04	3.75528e-04	1.16620e-04
3.625e+00	1.75573e-04	1.75571e-04	3.85045e-05
3.875e+00	1.39243e-04	1.39242e-04	3.33347e-05
#
# ----------
# Centrality bin: 20-40% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 4.12257e+00
# [1] = 1.12199e-01
# [2] = 1.83572e+01
# [3] = 3.35985e+00
# [4] = 1.65000e+01
#
# h- in p+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	7.70244e+00	3.20950e-01	6.78624e-01
2.500e-01	4.58208e+00	1.47915e-01	3.97491e-01
3.500e-01	2.63875e+00	8.85620e-02	2.26707e-01
4.500e-01	1.54365e+00	5.47766e-02	1.32069e-01
5.500e-01	9.12186e-01	3.61032e-02	7.81128e-02
6.500e-01	5.93555e-01	2.51789e-02	5.11099e-02
7.500e-01	3.98786e-01	1.87388e-02	3.46755e-02
8.500e-01	2.42503e-01	1.37443e-02	2.13741e-02
9.500e-01	1.63870e-01	1.06135e-02	1.46904e-02
1.050e+00	1.29161e-01	8.76260e-03	1.18124e-02
1.150e+00	7.68151e-02	6.69786e-03	7.18590e-03
1.250e+00	5.09092e-02	5.18380e-03	4.88284e-03
1.350e+00	3.56344e-02	4.06221e-03	3.51133e-03
1.450e+00	2.34924e-02	3.19466e-03	2.38246e-03
1.550e+00	2.56588e-02	3.34378e-03	2.68220e-03
1.650e+00	1.55398e-02	2.48701e-03	1.67659e-03
1.750e+00	1.26352e-02	2.21778e-03	1.40856e-03
1.850e+00	9.06612e-03	1.73611e-03	1.04529e-03
1.950e+00	5.95979e-03	1.34203e-03	7.11234e-04
2.100e+00	4.11863e-03	7.65635e-04	5.18199e-04
2.300e+00	3.71462e-03	7.07443e-04	5.02307e-04
2.500e+00	1.49178e-03	4.21682e-04	2.17052e-04
2.700e+00	1.03162e-03	3.49661e-04	1.61587e-04
2.900e+00	7.04283e-05	7.04280e-05	1.18764e-05
3.125e+00	1.12607e-04	1.12606e-04	2.06241e-05
3.375e+00	1.92390e-04	1.13242e-04	3.85855e-05
3.625e+00	6.21824e-05	6.21821e-05	1.36371e-05
#
# ----------
# Centrality bin: 40-70% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 2.87933e+00
# [1] = 1.32389e-01
# [2] = 1.27649e+01
# [3] = 3.58398e+00
# [4] = 1.65000e+01
#
# h- in p+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	5.22827e+00	1.50542e-01	4.60637e-01
2.500e-01	3.24295e+00	6.89747e-02	2.81323e-01
3.500e-01	1.88625e+00	4.23322e-02	1.62057e-01
4.500e-01	1.07980e+00	2.58192e-02	9.23834e-02
5.500e-01	6.77054e-01	1.72668e-02	5.79779e-02
6.500e-01	4.18021e-01	1.18839e-02	3.59951e-02
7.500e-01	2.60187e-01	8.54424e-03	2.26240e-02
8.500e-01	1.76491e-01	6.58677e-03	1.55559e-02
9.500e-01	1.14990e-01	4.96536e-03	1.03085e-02
1.050e+00	8.37842e-02	4.00546e-03	7.66247e-03
1.150e+00	5.29768e-02	3.06736e-03	4.95587e-03
1.250e+00	3.92336e-02	2.47596e-03	3.76300e-03
1.350e+00	2.82213e-02	2.03245e-03	2.78086e-03
1.450e+00	1.88575e-02	1.62354e-03	1.91241e-03
1.550e+00	1.58366e-02	1.46913e-03	1.65545e-03
1.650e+00	9.44690e-03	1.04101e-03	1.01923e-03
1.750e+00	6.82452e-03	8.64721e-04	7.60794e-04
1.850e+00	6.44543e-03	8.35691e-04	7.43137e-04
1.950e+00	4.22928e-03	6.46203e-04	5.04717e-04
2.100e+00	2.45109e-03	3.37010e-04	3.08392e-04
2.300e+00	1.33149e-03	2.28840e-04	1.80050e-04
2.500e+00	7.46365e-04	1.67092e-04	1.08595e-04
2.700e+00	4.66368e-04	1.35442e-04	7.30495e-05
2.900e+00	4.20685e-04	1.24232e-04	7.09403e-05
3.125e+00	1.10723e-04	4.60165e-05	2.02791e-05
3.375e+00	1.17220e-04	5.31313e-05	2.35094e-05
3.625e+00	1.05064e-04	4.79610e-05	2.30413e-05
#
# ----------
# Centrality bin: 70-100% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 1.72570e+00
# [1] = 1.44580e-01
# [2] = 6.79670e+00
# [3] = 3.40776e+00
# [4] = 1.65000e+01
#
# h- in p+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	3.14222e+00	7.68208e-02	2.76846e-01
2.500e-01	1.98134e+00	3.47632e-02	1.71879e-01
3.500e-01	1.19674e+00	2.57211e-02	1.02818e-01
4.500e-01	6.66081e-01	1.32322e-02	5.69874e-02
5.500e-01	4.16356e-01	8.90851e-03	3.56536e-02
6.500e-01	2.41647e-01	5.63265e-03	2.08078e-02
7.500e-01	1.55715e-01	4.35221e-03	1.35398e-02
8.500e-01	1.02026e-01	3.64005e-03	8.99250e-03
9.500e-01	6.59358e-02	2.42137e-03	5.91093e-03
1.050e+00	4.92226e-02	2.25205e-03	4.50165e-03
1.150e+00	2.80829e-02	1.52725e-03	2.62710e-03
1.250e+00	2.01343e-02	1.08161e-03	1.93113e-03
1.350e+00	1.28224e-02	7.78460e-04	1.26349e-03
1.450e+00	9.86400e-03	8.65298e-04	1.00035e-03
1.550e+00	6.84230e-03	5.20450e-04	7.15250e-04
1.650e+00	5.04425e-03	4.45125e-04	5.44226e-04
1.750e+00	4.18594e-03	5.20831e-04	4.66647e-04
1.850e+00	2.50145e-03	2.62787e-04	2.88408e-04
1.950e+00	1.75884e-03	2.13622e-04	2.09898e-04
2.100e+00	1.42609e-03	1.70541e-04	1.79428e-04
2.300e+00	5.25927e-04	7.69421e-05	7.11181e-05
2.500e+00	4.12191e-04	7.80943e-05	5.99731e-05
2.700e+00	1.73060e-04	3.86469e-05	2.71072e-05
2.900e+00	2.22944e-04	5.17512e-05	3.75952e-05
3.125e+00	7.64345e-05	2.29655e-05	1.39991e-05
3.375e+00	2.56826e-05	1.23688e-05	5.15087e-06
3.625e+00	4.52909e-05	1.92297e-05	9.93262e-06
3.875e+00	2.75335e-05	1.24096e-05	6.59150e-06


==> data/Tables/InvYield_pAu_Pos.txt <==
# PHOBOS Invariant Yield of h+ in p+Au tagged collisions at 200 GeV/c
#
# 2015-05-15
#
#
# Columns: x=p_T (GeV/c), y=(1/2 pi p_T)(d^2 Nch / deta dp_T) (GeV/c)^-2, stat err on y, syst err on y
#
#
# ----------
# Centrality bin: 0-20% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 5.32527e+00
# [1] = 1.21692e-01
# [2] = 1.98508e+01
# [3] = 3.55688e+00
# [4] = 1.64623e+01
#
# h+ in p+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	9.47773e+00	5.40823e-01	8.35036e-01
2.500e-01	5.58555e+00	2.53187e-01	4.84540e-01
3.500e-01	3.33922e+00	1.62015e-01	2.86888e-01
4.500e-01	2.09079e+00	1.04307e-01	1.78880e-01
5.500e-01	1.30591e+00	6.94722e-02	1.11829e-01
6.500e-01	6.87549e-01	4.42791e-02	5.92036e-02
7.500e-01	5.80993e-01	3.83140e-02	5.05189e-02
8.500e-01	3.74356e-01	2.83970e-02	3.29957e-02
9.500e-01	2.57757e-01	2.25452e-02	2.31071e-02
1.050e+00	1.44605e-01	1.57823e-02	1.32248e-02
1.150e+00	1.21697e-01	1.38576e-02	1.13845e-02
1.250e+00	8.41779e-02	1.08299e-02	8.07373e-03
1.350e+00	5.57540e-02	8.82887e-03	5.49387e-03
1.450e+00	5.06282e-02	8.34330e-03	5.13440e-03
1.550e+00	2.43644e-02	5.26323e-03	2.54690e-03
1.650e+00	1.91327e-02	4.50289e-03	2.06423e-03
1.750e+00	1.97169e-02	4.65576e-03	2.19803e-03
1.850e+00	8.91932e-03	2.89430e-03	1.02837e-03
1.950e+00	8.64726e-03	2.92406e-03	1.03195e-03
2.100e+00	7.08225e-03	1.75578e-03	8.91075e-04
2.300e+00	3.34966e-03	1.13478e-03	4.52956e-04
2.500e+00	1.87603e-03	8.64876e-04	2.72960e-04
2.700e+00	1.51336e-03	6.93109e-04	2.37045e-04
2.900e+00	2.87902e-04	2.87899e-04	4.85491e-05
3.125e+00	2.73202e-04	2.73198e-04	5.00372e-05
3.375e+00	2.97291e-04	2.97288e-04	5.96244e-05
3.625e+00	3.74399e-04	2.65655e-04	8.21086e-05
#
# ----------
# Centrality bin: 20-40% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 4.25900e+00
# [1] = 1.00227e-01
# [2] = 1.55413e+01
# [3] = 2.27380e+00
# [4] = 1.21465e+01
#
# h+ in p+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	7.88462e+00	2.94800e-01	6.94675e-01
2.500e-01	4.46019e+00	1.33832e-01	3.86917e-01
3.500e-01	2.75757e+00	8.85561e-02	2.36916e-01
4.500e-01	1.45882e+00	5.17140e-02	1.24811e-01
5.500e-01	9.87126e-01	3.58569e-02	8.45301e-02
6.500e-01	6.56390e-01	2.61379e-02	5.65206e-02
7.500e-01	4.02783e-01	1.87290e-02	3.50230e-02
8.500e-01	2.67537e-01	1.40780e-02	2.35806e-02
9.500e-01	1.91577e-01	1.12542e-02	1.71743e-02
1.050e+00	1.32769e-01	8.98781e-03	1.21423e-02
1.150e+00	8.12316e-02	6.55904e-03	7.59905e-03
1.250e+00	6.28130e-02	5.61673e-03	6.02456e-03
1.350e+00	4.03724e-02	4.43456e-03	3.97821e-03
1.450e+00	3.50118e-02	3.82970e-03	3.55068e-03
1.550e+00	2.16036e-02	2.97556e-03	2.25830e-03
1.650e+00	1.80634e-02	2.62909e-03	1.94887e-03
1.750e+00	1.55401e-02	2.46384e-03	1.73240e-03
1.850e+00	1.03382e-02	1.97746e-03	1.19196e-03
1.950e+00	7.18378e-03	1.47422e-03	8.57304e-04
2.100e+00	4.35385e-03	7.98408e-04	5.47793e-04
2.300e+00	2.21443e-03	5.49686e-04	2.99444e-04
2.500e+00	1.89678e-03	5.22919e-04	2.75978e-04
2.700e+00	9.21564e-04	3.10609e-04	1.44349e-04
2.900e+00	4.44214e-04	2.26431e-04	7.49079e-05
3.125e+00	4.24381e-04	1.78239e-04	7.77259e-05
3.375e+00	1.40783e-04	9.96044e-05	2.82353e-05
3.875e+00	2.59310e-04	1.32320e-04	6.20786e-05
#
# ----------
# Centrality bin: 40-70% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 2.87801e+00
# [1] = 1.29508e-01
# [2] = 1.19496e+01
# [3] = 3.58045e+00
# [4] = 1.65000e+01
#
# h+ in p+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	5.28324e+00	1.37459e-01	4.65480e-01
2.500e-01	3.12084e+00	6.26957e-02	2.70730e-01
3.500e-01	1.84061e+00	3.95453e-02	1.58136e-01
4.500e-01	1.10911e+00	2.47450e-02	9.48914e-02
5.500e-01	6.65208e-01	1.65120e-02	5.69635e-02
6.500e-01	4.30765e-01	1.19010e-02	3.70924e-02
7.500e-01	2.82422e-01	8.73788e-03	2.45574e-02
8.500e-01	1.72227e-01	6.34182e-03	1.51800e-02
9.500e-01	1.14034e-01	4.86392e-03	1.02228e-02
1.050e+00	8.80048e-02	4.09430e-03	8.04847e-03
1.150e+00	5.85152e-02	3.20380e-03	5.47398e-03
1.250e+00	3.99539e-02	2.50569e-03	3.83209e-03
1.350e+00	2.91264e-02	2.11864e-03	2.87005e-03
1.450e+00	2.02308e-02	1.64818e-03	2.05168e-03
1.550e+00	1.49307e-02	1.37545e-03	1.56076e-03
1.650e+00	1.27902e-02	1.25043e-03	1.37993e-03
1.750e+00	7.36940e-03	9.07840e-04	8.21536e-04
1.850e+00	7.34375e-03	8.79916e-04	8.46710e-04
1.950e+00	3.16497e-03	5.48685e-04	3.77704e-04
2.100e+00	2.57985e-03	3.49591e-04	3.24592e-04
2.300e+00	1.76476e-03	2.67468e-04	2.38638e-04
2.500e+00	8.49677e-04	1.81222e-04	1.23627e-04
2.700e+00	7.32838e-04	1.65524e-04	1.14788e-04
2.900e+00	2.53530e-04	8.60311e-05	4.27528e-05
3.125e+00	1.33548e-04	5.08534e-05	2.44594e-05
3.375e+00	7.63660e-05	4.50720e-05	1.53158e-05
3.625e+00	5.00056e-05	3.57994e-05	1.09666e-05
3.875e+00	6.61649e-05	3.90464e-05	1.58398e-05
#
# ----------
# Centrality bin: 70-100% of d+Au cross section
#
# Fit: [2]*exp(-(TMath::Sqrt(0.1395700*0.1395700+x*x))/[1])+(([4]-1)*([4]-2)/(2.0*pi*([3]^2)))*([0]-2.0*pi*[2]*[1]*(0.1395700+[1])*exp(-0.1395700/[1]))*((1+(x/[3]))^(-[4]))
# [0] = 1.74420e+00
# [1] = 1.50284e-01
# [2] = 6.53478e+00
# [3] = 3.15203e+00
# [4] = 1.50621e+01
#
# h+ in p+Au tagged collisions
# p_T    	 inv yield 	 stat err  	 syst err
1.500e-01	3.20411e+00	7.05507e-02	2.82298e-01
2.500e-01	1.90917e+00	3.27642e-02	1.65619e-01
3.500e-01	1.17774e+00	2.10183e-02	1.01185e-01
4.500e-01	6.94796e-01	1.35355e-02	5.94441e-02
5.500e-01	4.21503e-01	9.32320e-03	3.60944e-02
6.500e-01	2.56097e-01	6.37549e-03	2.20521e-02
7.500e-01	1.67256e-01	4.51990e-03	1.45434e-02
8.500e-01	1.02027e-01	2.93803e-03	8.99263e-03
9.500e-01	6.69414e-02	2.43611e-03	6.00108e-03
1.050e+00	4.76958e-02	2.46658e-03	4.36201e-03
1.150e+00	3.25325e-02	2.01965e-03	3.04335e-03
1.250e+00	2.12521e-02	1.13568e-03	2.03834e-03
1.350e+00	1.56682e-02	9.11061e-04	1.54390e-03
1.450e+00	1.05723e-02	6.80629e-04	1.07218e-03
1.550e+00	7.53743e-03	5.73498e-04	7.87914e-04
1.650e+00	5.19185e-03	4.97797e-04	5.60150e-04
1.750e+00	4.31777e-03	5.00788e-04	4.81342e-04
1.850e+00	3.15482e-03	2.84929e-04	3.63740e-04
1.950e+00	2.27913e-03	2.50994e-04	2.71989e-04
2.100e+00	1.34523e-03	1.31702e-04	1.69255e-04
2.300e+00	7.07415e-04	8.33758e-05	9.56597e-05
2.500e+00	4.92747e-04	7.27905e-05	7.16939e-05
2.700e+00	2.64791e-04	5.35252e-05	4.14755e-05
2.900e+00	1.80812e-04	4.82025e-05	3.04904e-05
3.125e+00	8.72652e-05	2.92086e-05	1.59827e-05
3.375e+00	4.52755e-05	1.40385e-05	9.08039e-06
3.625e+00	2.77050e-05	1.19330e-05	6.07592e-06
3.875e+00	3.77078e-05	1.71285e-05	9.02721e-06


==> data/Tables/MultiplicityVsNpart.txt <==
# PHOBOS Multiplicity versus Npart in d+Au, tagged p+Au tagged n+Au
# collisions at 200 GeV/c
#
# 2015-05-15
#
# 
# ----------
# d+Au collisions
# 
# Columns: x = <Npart>, systematic uncertainty on <Npart>, y = dNch/deta, statistical error on dNch/deta, systematic uncertainty on dNch/deta
# 
# <Npart> 	 syst err 	 dNch/deta 	 stat err 	 syst err
3.11904e+00	6.00751e-01	3.79508e+00	1.36241e-02	3.41557e-01
6.30647e+00	5.98223e-01	7.55384e+00	1.95981e-02	6.79846e-01
1.06237e+01	6.69369e-01	1.15752e+01	2.57819e-02	1.04177e+00
1.54202e+01	8.83952e-01	1.54987e+01	2.85521e-02	1.39488e+00
# 
# ----------
# n+Au tagged collisions
# 
# Columns: x = <Npart>, systematic uncertainty on <Npart>, y = dNch/deta, statistical error on dNch/deta, systematic uncertainty on dNch/deta
# 
# <Npart> 	 syst err 	 dNch/deta 	 stat err 	 syst err
2.70425e+00	5.11276e-01	3.46413e+00	2.54105e-02	3.11772e-01
4.73205e+00	4.47846e-01	5.68542e+00	5.27132e-02	5.11688e-01
7.74715e+00	4.79048e-01	8.35083e+00	1.27201e-01	7.51575e-01
9.35667e+00	5.09757e-01	9.97209e+00	1.71914e-01	8.97488e-01
# 
# ----------
# p+Au tagged collisions
# 
# Columns: x = <Npart>, systematic uncertainty on <Npart>, y = dNch/deta, statistical error on dNch/deta, systematic uncertainty on dNch/deta
# 
# <Npart> 	 syst err 	 dNch/deta 	 stat err 	 syst err
2.70586e+00	5.11759e-01	3.46805e+00	2.11429e-02	3.12125e-01
4.69859e+00	4.43830e-01	5.75558e+00	3.90592e-02	5.18002e-01
7.72290e+00	4.77326e-01	8.34618e+00	8.68763e-02	7.51156e-01
9.35508e+00	5.09660e-01	1.06805e+01	1.72768e-01	9.61244e-01


==> data/Tables/NuclearModification.txt <==
# PHOBOS Nuclear Modification Factor in d+Au, tagged p+Au and tagged n+Au
# collisions at 200 GeV/c
#
# 2015-05-19
# 
# 
#                d2Nch(dAu)/deta.dp_t 
# R_dAu = -----------------------------------
#         <Ncoll>(dAu) d2Nch(pbarp)/deta.dp_t
# 
# 
#                d2Nch(pAu)/deta.dp_t 
# R_pAu = -----------------------------------
#         <Ncoll>(pAu) d2Nch(pbarp)/deta.dp_t
# 
# 
#                d2Nch(nAu)/deta.dp_t 
# R_nAu = -----------------------------------
#         <Ncoll>(nAu) d2Nch(pbarp)/deta.dp_t
# 
# 
# R_pnAu = (0.4 * R_pAu) + (0.6 * R_nAu)
# 
# 
# Note that systematic errors scale all points together.
# 
# 
# 
# ----------
# Centrality bin: 70-100% of d+Au cross section
# <Ncoll>(d+Au)          = 2.00250e+00
# <Ncoll>(d+Au) stat err = 3.14761e-03
# <Ncoll>(d+Au) syst err = 3.00000e-01
# 
# 
# Columns: x = p_T (GeV/c), y = R_dAu, statistical error on R_dAu
# 
#   p_T    	   R_dAu   	 stat err
1.50000e-01	6.61171e-01	6.24320e-03
2.50000e-01	6.91226e-01	4.75560e-03
3.50000e-01	7.41091e-01	5.43828e-03
4.50000e-01	7.44109e-01	5.75386e-03
5.50000e-01	7.49973e-01	6.49302e-03
6.50000e-01	7.62249e-01	7.12697e-03
7.50000e-01	7.77900e-01	8.14004e-03
8.50000e-01	7.94962e-01	9.63524e-03
9.50000e-01	8.28468e-01	1.21421e-02
1.05000e+00	8.62651e-01	1.55600e-02
1.15000e+00	8.72615e-01	1.75763e-02
1.25000e+00	8.70301e-01	1.86587e-02
1.35000e+00	9.07216e-01	2.10561e-02
1.45000e+00	9.29579e-01	2.59257e-02
1.55000e+00	9.91418e-01	2.90215e-02
1.65000e+00	9.89654e-01	3.43201e-02
1.75000e+00	1.03631e+00	5.28507e-02
1.85000e+00	9.89804e-01	4.21655e-02
1.95000e+00	9.95756e-01	4.60700e-02
2.10000e+00	1.09347e+00	5.94173e-02
2.30000e+00	1.11524e+00	7.05496e-02
2.50000e+00	1.06021e+00	6.61864e-02
2.70000e+00	1.00134e+00	8.86518e-02
2.90000e+00	1.28159e+00	1.59205e-01
3.12500e+00	1.41420e+00	1.49119e-01
3.37500e+00	9.79826e-01	1.42648e-01
3.62500e+00	1.08757e+00	1.94867e-01
3.87500e+00	1.57946e+00	3.43513e-01
# 
# ----------
# Centrality bin: 70-100% of d+Au cross section
# 
# <Ncoll>(p+Au)          = 1.70586e+00
# <Ncoll>(p+Au) stat err = 1.33009e-03
# <Ncoll>(p+Au) syst err = 3.00000e-01
# 
# <Ncoll>(n+Au)          = 1.70425e+00
# <Ncoll>(n+Au) stat err = 1.32219e-03
# <Ncoll>(n+Au) syst err = 3.00000e-01
# 
# Systematic error on R_pnAu (due to tagging) = 7%
# 
# 
# Columns: x = p_T (GeV/c), y = R_pnAu, statistical error on R_pnAu
# 
#   p_T    	   R_pnAu   	 stat err
1.50000e-01	7.04538e-01	1.02512e-02
2.50000e-01	7.44250e-01	7.73411e-03
3.50000e-01	8.06893e-01	8.79498e-03
4.50000e-01	7.96742e-01	9.30972e-03
5.50000e-01	8.04367e-01	1.03873e-02
6.50000e-01	8.15571e-01	1.21513e-02
7.50000e-01	8.46771e-01	1.33993e-02
8.50000e-01	8.49715e-01	1.60558e-02
9.50000e-01	8.82049e-01	2.10264e-02
1.05000e+00	9.16786e-01	2.61762e-02
1.15000e+00	9.20566e-01	2.83900e-02
1.25000e+00	9.16214e-01	2.89517e-02
1.35000e+00	9.55992e-01	3.29494e-02
1.45000e+00	9.31624e-01	3.79477e-02
1.55000e+00	1.06042e+00	5.15295e-02
1.65000e+00	1.04494e+00	5.79855e-02
1.75000e+00	1.18173e+00	1.07345e-01
1.85000e+00	1.09573e+00	7.75938e-02
1.95000e+00	9.77144e-01	6.55192e-02
2.10000e+00	1.27367e+00	1.36593e-01
2.30000e+00	1.12808e+00	1.04185e-01
2.50000e+00	1.03539e+00	9.39916e-02
2.70000e+00	8.31029e-01	9.95728e-02
2.90000e+00	1.10144e+00	1.51597e-01
3.12500e+00	1.57730e+00	2.80898e-01
3.37500e+00	1.00996e+00	2.43621e-01
3.62500e+00	9.35883e-01	2.46462e-01
3.87500e+00	2.21634e+00	7.19802e-01
# 
# ----------
# Centrality bin: 40-70% of d+Au cross section
# <Ncoll>(d+Au)          = 4.98519e+00
# <Ncoll>(d+Au) stat err = 6.53975e-03
# <Ncoll>(d+Au) syst err = 1.50000e-01
# 
# 
# Columns: x = p_T (GeV/c), y = R_dAu, statistical error on R_dAu
# 
#   p_T    	   R_dAu   	 stat err
1.50000e-01	5.27215e-01	3.49475e-03
2.50000e-01	5.38532e-01	2.82423e-03
3.50000e-01	5.64846e-01	3.13524e-03
4.50000e-01	5.75083e-01	3.37035e-03
5.50000e-01	5.89304e-01	3.71731e-03
6.50000e-01	6.19959e-01	4.33082e-03
7.50000e-01	6.40099e-01	5.08122e-03
8.50000e-01	6.78579e-01	6.13576e-03
9.50000e-01	7.06629e-01	7.34966e-03
1.05000e+00	7.43244e-01	8.79122e-03
1.15000e+00	7.58770e-01	1.04832e-02
1.25000e+00	8.18340e-01	1.26923e-02
1.35000e+00	8.26511e-01	1.48400e-02
1.45000e+00	8.41962e-01	1.73600e-02
1.55000e+00	8.88177e-01	2.07986e-02
1.65000e+00	9.54792e-01	2.48675e-02
1.75000e+00	9.58180e-01	2.82115e-02
1.85000e+00	1.05152e+00	3.37366e-02
1.95000e+00	9.23619e-01	3.57644e-02
2.10000e+00	9.55296e-01	3.16410e-02
2.30000e+00	1.10397e+00	4.35453e-02
2.50000e+00	1.11218e+00	5.58018e-02
2.70000e+00	1.04924e+00	6.92808e-02
2.90000e+00	1.17721e+00	9.00965e-02
3.12500e+00	1.02514e+00	9.38442e-02
3.37500e+00	1.09520e+00	1.29778e-01
3.62500e+00	1.11990e+00	1.63852e-01
3.87500e+00	9.61714e-01	1.94733e-01
# 
# ----------
# Centrality bin: 40-70% of d+Au cross section
# 
# <Ncoll>(p+Au)          = 3.69859e+00
# <Ncoll>(p+Au) stat err = 4.09001e-03
# <Ncoll>(p+Au) syst err = 1.50000e-01
# 
# <Ncoll>(n+Au)          = 3.73205e+00
# <Ncoll>(n+Au) stat err = 4.16696e-03
# <Ncoll>(n+Au) syst err = 1.50000e-01
# 
# Systematic error on R_pnAu (due to tagging) = 7%
# 
# 
# Columns: x = p_T (GeV/c), y = R_pnAu, statistical error on R_pnAu
# 
#   p_T    	   R_pnAu   	 stat err
1.50000e-01	5.23828e-01	8.04660e-03
2.50000e-01	5.51038e-01	6.51419e-03
3.50000e-01	5.80400e-01	7.32137e-03
4.50000e-01	5.87655e-01	7.81475e-03
5.50000e-01	6.08141e-01	8.75810e-03
6.50000e-01	6.37617e-01	1.01884e-02
7.50000e-01	6.62985e-01	1.19904e-02
8.50000e-01	6.64039e-01	1.41449e-02
9.50000e-01	7.23109e-01	1.73967e-02
1.05000e+00	7.41969e-01	2.03060e-02
1.15000e+00	7.61990e-01	2.46071e-02
1.25000e+00	8.46606e-01	3.03313e-02
1.35000e+00	7.85639e-01	3.32692e-02
1.45000e+00	8.48669e-01	4.06807e-02
1.55000e+00	8.35480e-01	4.68164e-02
1.65000e+00	1.06101e+00	6.25846e-02
1.75000e+00	9.23448e-01	6.60803e-02
1.85000e+00	1.12172e+00	8.10731e-02
1.95000e+00	8.79554e-01	8.26653e-02
2.10000e+00	9.58251e-01	7.46697e-02
2.30000e+00	1.05625e+00	9.93084e-02
2.50000e+00	9.87295e-01	1.24341e-01
2.70000e+00	1.38706e+00	1.94250e-01
2.90000e+00	1.28276e+00	2.27346e-01
3.12500e+00	7.51005e-01	1.85689e-01
3.37500e+00	1.23146e+00	3.55175e-01
3.62500e+00	1.38909e+00	4.39212e-01
3.87500e+00	1.61871e+00	6.71792e-01
# 
# ----------
# Centrality bin: 20-40% of d+Au cross section
# <Ncoll>(d+Au)          = 9.42774e+00
# <Ncoll>(d+Au) stat err = 1.01282e-02
# <Ncoll>(d+Au) syst err = 1.00000e-01
# 
# 
# Columns: x = p_T (GeV/c), y = R_dAu, statistical error on R_dAu
# 
#   p_T    	   R_dAu   	 stat err
1.50000e-01	4.23084e-01	2.40418e-03
2.50000e-01	4.23760e-01	1.93056e-03
3.50000e-01	4.49448e-01	2.16229e-03
4.50000e-01	4.59910e-01	2.32469e-03
5.50000e-01	4.75485e-01	2.58340e-03
6.50000e-01	5.03088e-01	3.01296e-03
7.50000e-01	5.33510e-01	3.60079e-03
8.50000e-01	5.63548e-01	4.34044e-03
9.50000e-01	5.95274e-01	5.22323e-03
1.05000e+00	6.44386e-01	6.37773e-03
1.15000e+00	6.60396e-01	7.58339e-03
1.25000e+00	6.96591e-01	9.09946e-03
1.35000e+00	7.37858e-01	1.09151e-02
1.45000e+00	7.67245e-01	1.29260e-02
1.55000e+00	7.99663e-01	1.54295e-02
1.65000e+00	8.17489e-01	1.78660e-02
1.75000e+00	8.88289e-01	2.12902e-02
1.85000e+00	8.91641e-01	2.42159e-02
1.95000e+00	9.34650e-01	2.84515e-02
2.10000e+00	9.52898e-01	2.48273e-02
2.30000e+00	9.48691e-01	3.18443e-02
2.50000e+00	9.67059e-01	4.05313e-02
2.70000e+00	1.03592e+00	5.30547e-02
2.90000e+00	1.04454e+00	6.63145e-02
3.12500e+00	1.08731e+00	7.71874e-02
3.37500e+00	1.13236e+00	1.00827e-01
3.62500e+00	1.28406e+00	1.35861e-01
3.87500e+00	1.07030e+00	1.59823e-01
# 
# ----------
# Centrality bin: 20-40% of d+Au cross section
# 
# <Ncoll>(p+Au)          = 6.72290e+00
# <Ncoll>(p+Au) stat err = 1.27128e-02
# <Ncoll>(p+Au) syst err = 1.00000e-01
# 
# <Ncoll>(n+Au)          = 6.74715e+00
# <Ncoll>(n+Au) stat err = 1.27973e-02
# <Ncoll>(n+Au) syst err = 1.00000e-01
# 
# Systematic error on R_pnAu (due to tagging) = 7%
# 
# 
# Columns: x = p_T (GeV/c), y = R_pnAu, statistical error on R_pnAu
# 
#   p_T    	   R_pnAu   	 stat err
1.50000e-01	4.35708e-01	9.84650e-03
2.50000e-01	4.27388e-01	7.76351e-03
3.50000e-01	4.48461e-01	8.56586e-03
4.50000e-01	4.49989e-01	9.12707e-03
5.50000e-01	4.81660e-01	1.05209e-02
6.50000e-01	5.03005e-01	1.20749e-02
7.50000e-01	5.46479e-01	1.48373e-02
8.50000e-01	5.75905e-01	1.79948e-02
9.50000e-01	5.84708e-01	2.08970e-02
1.05000e+00	6.54091e-01	2.64379e-02
1.15000e+00	5.90334e-01	2.88997e-02
1.25000e+00	6.48389e-01	3.58819e-02
1.35000e+00	6.96392e-01	4.40917e-02
1.45000e+00	7.48098e-01	5.27550e-02
1.55000e+00	8.44914e-01	6.49295e-02
1.65000e+00	7.92490e-01	7.32385e-02
1.75000e+00	8.41514e-01	8.29361e-02
1.85000e+00	8.22797e-01	9.33563e-02
1.95000e+00	9.17855e-01	1.12956e-01
2.10000e+00	9.75397e-01	1.04301e-01
2.30000e+00	1.17020e+00	1.44874e-01
2.50000e+00	1.00848e+00	1.74920e-01
2.70000e+00	1.03561e+00	2.09419e-01
2.90000e+00	4.97812e-01	1.99904e-01
3.12500e+00	7.79151e-01	2.59512e-01
3.37500e+00	1.06352e+00	3.90212e-01
3.62500e+00	1.76677e+00	7.62390e-01
3.87500e+00	1.27953e+00	6.11016e-01
# 
# ----------
# Centrality bin: 0-20% of d+Au cross section
# <Ncoll>(d+Au)          = 1.44910e+01
# <Ncoll>(d+Au) stat err = 1.27472e-02
# <Ncoll>(d+Au) syst err = 7.50000e-02
# 
# 
# Columns: x = p_T (GeV/c), y = R_dAu, statistical error on R_dAu
# 
#   p_T    	   R_dAu   	 stat err
1.50000e-01	3.66567e-01	1.75247e-03
2.50000e-01	3.62558e-01	1.38873e-03
3.50000e-01	3.90904e-01	1.57519e-03
4.50000e-01	3.95534e-01	1.67484e-03
5.50000e-01	4.12852e-01	1.87088e-03
6.50000e-01	4.41239e-01	2.19894e-03
7.50000e-01	4.68256e-01	2.62931e-03
8.50000e-01	5.02508e-01	3.19721e-03
9.50000e-01	5.39061e-01	3.88739e-03
1.05000e+00	5.60632e-01	4.63284e-03
1.15000e+00	6.11901e-01	5.69433e-03
1.25000e+00	6.32775e-01	6.77268e-03
1.35000e+00	6.64530e-01	8.11308e-03
1.45000e+00	7.00180e-01	9.64393e-03
1.55000e+00	7.29794e-01	1.14595e-02
1.65000e+00	7.63877e-01	1.35011e-02
1.75000e+00	7.56713e-01	1.52799e-02
1.85000e+00	7.58568e-01	1.74943e-02
1.95000e+00	8.30900e-01	2.08927e-02
2.10000e+00	8.80785e-01	1.86476e-02
2.30000e+00	9.14845e-01	2.44460e-02
2.50000e+00	9.76592e-01	3.21127e-02
2.70000e+00	8.99174e-01	3.86922e-02
2.90000e+00	9.54979e-01	4.99426e-02
3.12500e+00	1.05013e+00	5.87063e-02
3.37500e+00	1.07094e+00	7.73389e-02
3.62500e+00	1.09168e+00	9.78813e-02
3.87500e+00	1.16408e+00	1.30461e-01
# 
# ----------
# Centrality bin: 0-20% of d+Au cross section
# 
# <Ncoll>(p+Au)          = 8.35508e+00
# <Ncoll>(p+Au) stat err = 3.93495e-02
# <Ncoll>(p+Au) syst err = 7.50000e-02
# 
# <Ncoll>(n+Au)          = 8.35667e+00
# <Ncoll>(n+Au) stat err = 3.92462e-02
# <Ncoll>(n+Au) syst err = 7.50000e-02
# 
# Systematic error on R_pnAu (due to tagging) = 7%
# 
# 
# Columns: x = p_T (GeV/c), y = R_pnAu, statistical error on R_pnAu
# 
#   p_T    	   R_pnAu   	 stat err
1.50000e-01	4.29827e-01	1.56856e-02
2.50000e-01	4.28221e-01	1.23274e-02
3.50000e-01	4.48513e-01	1.35003e-02
4.50000e-01	4.19992e-01	1.38382e-02
5.50000e-01	4.52118e-01	1.53809e-02
6.50000e-01	4.74918e-01	1.86756e-02
7.50000e-01	5.80437e-01	2.39516e-02
8.50000e-01	6.35512e-01	2.97972e-02
9.50000e-01	6.03166e-01	3.38894e-02
1.05000e+00	5.92624e-01	3.94840e-02
1.15000e+00	6.55401e-01	4.73885e-02
1.25000e+00	8.51772e-01	6.53958e-02
1.35000e+00	8.17661e-01	7.75327e-02
1.45000e+00	8.75849e-01	9.09264e-02
1.55000e+00	8.98959e-01	1.07876e-01
1.65000e+00	8.56133e-01	1.17176e-01
1.75000e+00	8.38107e-01	1.28343e-01
1.85000e+00	6.17754e-01	1.41679e-01
1.95000e+00	8.07584e-01	1.68535e-01
2.10000e+00	9.72674e-01	1.66093e-01
2.30000e+00	9.48603e-01	2.11971e-01
2.50000e+00	1.37696e+00	3.17822e-01
2.70000e+00	1.11905e+00	3.31057e-01
2.90000e+00	1.11104e+00	5.03526e-01
3.12500e+00	1.03577e+00	4.73368e-01
3.37500e+00	1.02716e+00	5.99599e-01
3.62500e+00	8.74582e-01	5.06439e-01
3.87500e+00	1.98235e+00	1.65651e+00


==> data/Tables/RelativeYield-dAu-EPcalCentrality.txt <==
# PHOBOS Relative Yield versus Multiplicity in d+Au collisions at 200 GeV/c
#
# 2015-05-19
#
# dNch/deta measured at an average pseudo-rapidity of 0.8
#
# Centrality bins from the EPcal (using ERing correlation) centrality variable.
#
# pbar+p relative yield     = 1.0 (by definition)
# pbar+p dNch/deta          = 2.56517e+00
# pbar+p dNch/deta syst err = 16%
#
# Spectra matched to pbar+p spectra at p_T = 3.50000e-01 (GeV/c)
# 
# 
# 
# ----------
# p_T = 7.500e-01 (GeV/c)
# 
# Columns: x = dNch/deta, statistical error on x, y = (d2Nch_dAu/deta.dp_t) / (k d2Nch_pbarp/deta.dp_T) , statistical error on y, systematic uncertainty on y
# 
# dNch/deta 	 stat err 	 rel yield 	 stat err 	 syst err
4.76237e+00	1.07428e-02	1.07892e+00	9.12281e-03	1.94008e-01
9.43224e+00	2.22553e-02	1.14520e+00	9.92819e-03	2.05927e-01
1.19851e+01	2.78192e-02	1.17702e+00	9.95898e-03	2.11648e-01
1.39404e+01	2.81468e-02	1.20639e+00	8.95449e-03	2.16929e-01
# 
# 
# ----------
# p_T = 1.350e+00 (GeV/c)
# 
# Columns: x = dNch/deta, statistical error on x, y = (d2Nch_dAu/deta.dp_t) / (k d2Nch_pbarp/deta.dp_T) , statistical error on y, systematic uncertainty on y
# 
# dNch/deta 	 stat err 	 rel yield 	 stat err 	 syst err
4.76237e+00	1.07428e-02	1.29761e+00	2.23805e-02	2.37131e-01
9.43224e+00	2.22553e-02	1.52587e+00	2.57522e-02	2.78844e-01
1.19851e+01	2.78192e-02	1.65170e+00	2.64669e-02	3.01839e-01
1.39404e+01	2.81468e-02	1.71745e+00	2.38502e-02	3.13854e-01
# 
# 
# ----------
# p_T = 2.500e+00 (GeV/c)
# 
# Columns: x = dNch/deta, statistical error on x, y = (d2Nch_dAu/deta.dp_t) / (k d2Nch_pbarp/deta.dp_T) , statistical error on y, systematic uncertainty on y
# 
# dNch/deta 	 stat err 	 rel yield 	 stat err 	 syst err
4.76237e+00	1.07428e-02	1.55629e+00	7.74097e-02	3.17092e-01
9.43224e+00	2.22553e-02	2.00823e+00	9.18007e-02	4.09175e-01
1.19851e+01	2.78192e-02	2.41562e+00	1.00557e-01	4.92180e-01
1.39404e+01	2.81468e-02	2.36376e+00	8.72150e-02	4.81613e-01
# 
# 
# ----------
# p_T = 3.375e+00 (GeV/c)
# 
# Columns: x = dNch/deta, statistical error on x, y = (d2Nch_dAu/deta.dp_t) / (k d2Nch_pbarp/deta.dp_T) , statistical error on y, systematic uncertainty on y
# 
# dNch/deta 	 stat err 	 rel yield 	 stat err 	 syst err
4.76237e+00	1.07428e-02	1.56021e+00	1.75923e-01	3.72225e-01
9.43224e+00	2.22553e-02	2.25184e+00	2.24228e-01	5.37229e-01
1.19851e+01	2.78192e-02	2.73856e+00	2.43827e-01	6.53346e-01
1.39404e+01	2.81468e-02	2.68947e+00	2.13843e-01	6.41636e-01


==> data/Tables/RelativeYield-dAu-ERingCentrality.txt <==
# PHOBOS Relative Yield versus Multiplicity in d+Au collisions at 200 GeV/c
#
# 2015-05-19
#
# dNch/deta measured at an average pseudo-rapidity of 0.8
#
# Centrality bins from the ERing centrality variable.
#
# pbar+p relative yield     = 1.0 (by definition)
# pbar+p dNch/deta          = 2.56517e+00
# pbar+p dNch/deta syst err = 16%
#
# Spectra matched to pbar+p spectra at p_T = 3.50000e-01 (GeV/c)
# 
# 
# 
# ----------
# p_T = 7.500e-01 (GeV/c)
# 
# Columns: x = dNch/deta, statistical error on x, y = (d2Nch_dAu/deta.dp_t) / (k d2Nch_pbarp/deta.dp_T) , statistical error on y, systematic uncertainty on y
# 
# dNch/deta 	 stat err 	 rel yield 	 stat err 	 syst err
3.79508e+00	1.36241e-02	1.04967e+00	1.32111e-02	1.88749e-01
7.55384e+00	1.95981e-02	1.13323e+00	1.07736e-02	2.03774e-01
1.15752e+01	2.57819e-02	1.18703e+00	9.67195e-03	2.13449e-01
1.54987e+01	2.85521e-02	1.19788e+00	8.14379e-03	2.15399e-01
# 
# 
# ----------
# p_T = 1.350e+00 (GeV/c)
# 
# Columns: x = dNch/deta, statistical error on x, y = (d2Nch_dAu/deta.dp_t) / (k d2Nch_pbarp/deta.dp_T) , statistical error on y, systematic uncertainty on y
# 
# dNch/deta 	 stat err 	 rel yield 	 stat err 	 syst err
3.79508e+00	1.36241e-02	1.22416e+00	2.96740e-02	2.23709e-01
7.55384e+00	1.95981e-02	1.46325e+00	2.73651e-02	2.67401e-01
1.15752e+01	2.57819e-02	1.64170e+00	2.54156e-02	3.00012e-01
1.54987e+01	2.85521e-02	1.69998e+00	2.17534e-02	3.10663e-01
# 
# 
# ----------
# p_T = 2.500e+00 (GeV/c)
# 
# Columns: x = dNch/deta, statistical error on x, y = (d2Nch_dAu/deta.dp_t) / (k d2Nch_pbarp/deta.dp_T) , statistical error on y, systematic uncertainty on y
# 
# dNch/deta 	 stat err 	 rel yield 	 stat err 	 syst err
3.79508e+00	1.36241e-02	1.43060e+00	8.98681e-02	2.91483e-01
7.55384e+00	1.95981e-02	1.96899e+00	9.93269e-02	4.01179e-01
1.15752e+01	2.57819e-02	2.15166e+00	9.07135e-02	4.38398e-01
1.54987e+01	2.85521e-02	2.49829e+00	8.27060e-02	5.09024e-01
# 
# 
# ----------
# p_T = 3.375e+00 (GeV/c)
# 
# Columns: x = dNch/deta, statistical error on x, y = (d2Nch_dAu/deta.dp_t) / (k d2Nch_pbarp/deta.dp_T) , statistical error on y, systematic uncertainty on y
# 
# dNch/deta 	 stat err 	 rel yield 	 stat err 	 syst err
3.79508e+00	1.36241e-02	1.32214e+00	1.92706e-01	3.15427e-01
7.55384e+00	1.95981e-02	1.93894e+00	2.29982e-01	4.62578e-01
1.15752e+01	2.57819e-02	2.51945e+00	2.24630e-01	6.01073e-01
1.54987e+01	2.85521e-02	2.73965e+00	1.98125e-01	6.53606e-01

